Little Red Dots as Supermassive Counterparts of SS 433: A Hyper-Eddington Accretion Framework

High-redshift little red dots (LRDs) are compact sources characterized by V-shaped spectral energy distributions (SEDs), broad emission lines, and often prominent Balmer breaks. Their high number density and apparently large black hole masses suggest that they are essential to the early evolution of galaxies and supermassive black holes (SMBHs); however, the nature of their central engines remains uncertain. Here, we propose that LRDs are the supermassive, high-redshift counterparts of the hyper-Eddington accreting Galactic microquasar SS~433, viewed at high inclinations. By scaling the hyper-Eddington accretion physics from stellar-mass black holes to supermassive scales, we show that the observed LRD features, including X-ray weakness, soft optical SEDs, apparent sub-Eddington accretion ratio, and Balmer breaks, emerge naturally from the self-shielding geometry of a puffed-up accretion disk. In this framework, the broad-line regions are ionized by anisotropic radiation escaping from the inner disk, analogous to the unseen UV/X-ray emission revealed by the W50 nebula in SS 433. Their low-inclination or lower-accretion-rate counterparts would appear as little blue dots (LBDs) or normal active galactic nuclei. Our model predicts that the Balmer break strength positively correlates with the broad-line width, that the emission lines are more variable than the optical continuum, that LRDs are intrinsically more luminous than observed, and that LBDs are more variable than LRDs. This unified-scale model redefines LRDs as the essential laboratories for observing the rapid accretion-driven growth that shaped the early assembly of galaxies and their central SMBHs.

==> fig4-SED/M1e7mdot1e3_sed.txt <==
#The first column is the wavelength [A]; the other columns are the isotropic luminosity at different viewing angles [erg/s] 
#Wavelength[Angstrom] angle=85 angle=80 angle=75 angle=70 angle=65 
1000.0 5.857094646563246e+33 5.2892576481862775e+34 2.6853853266379178e+35 2.6090969683810224e+36 2.876278311797391e+40 
1036.3636363636363 1.6617002880650814e+34 1.4177235883324284e+35 6.676221288678079e+35 4.4387602332994956e+36 2.1147163069478955e+37 
1072.7272727272727 4.245748872394184e+34 3.52285337974363e+35 1.599763755614719e+36 1.1671796212567045e+37 3.562704866477636e+40 
1109.090909090909 1.017285919787616e+35 8.220663016820416e+35 3.571665814256043e+36 2.289865158416543e+37 1.5860300008375766e+40 
1145.4545454545455 2.3610164693213273e+35 1.8198824122299655e+36 7.468148105937413e+36 4.1699155065161656e+37 8.116750946925234e+38 
1181.8181818181818 5.179008845774051e+35 3.818912842028313e+36 1.4887588288651335e+37 7.513476509573074e+37 2.8112996211470573e+38 
1218.1818181818182 7.90546972160185e+35 5.328219917184714e+36 1.8451550537690292e+37 7.80218504358108e+37 2.4740153787472586e+38 
1254.5454545454545 2.0978832163571925e+36 1.4633179286578216e+37 5.302964883056906e+37 2.4148373147961382e+38 8.365718561473507e+38 
1290.909090909091 3.90929365344283e+36 2.6903508661155397e+37 9.51166386688128e+37 4.278115398738014e+38 4.519187630573411e+39 
1327.2727272727273 7.00715609336301e+36 4.766591466519573e+37 1.6499977416739665e+38 7.487020657907454e+38 5.383652588818844e+40 
1363.6363636363637 1.2143940106781414e+37 8.173128227384395e+37 2.7791358720580814e+38 1.512238317753067e+39 2.3674927733293094e+41 
1400.0 2.04028710088608e+37 1.3600509162973336e+38 4.55868599432571e+38 5.276524060099757e+39 5.6205831435887094e+41 
1436.3636363636365 3.3307775053848423e+37 2.201710395042626e+38 7.3006300438428e+38 2.1242808463758032e+40 1.0219342361902673e+42 
1472.7272727272727 5.297841776310043e+37 3.474812219376692e+38 1.1440249079320629e+39 6.522452057783175e+40 1.5933347389797618e+42 
1509.090909090909 8.221257476914555e+37 5.35735630467262e+38 1.766233935530091e+39 1.439765899463055e+41 2.2080572553350944e+42 
1545.4545454545455 1.246948541138398e+38 8.080727986079056e+38 2.7145725084823616e+39 2.7586392816640277e+41 2.926419606158847e+42 
1581.818181818182 1.8511211055339036e+38 1.1947403635963519e+39 4.2348382067790496e+39 4.473151124997817e+41 3.701020062247902e+42 
1618.1818181818182 2.698190045917368e+38 1.7333095455570912e+39 6.802753404518456e+39 6.555889372868513e+41 4.4338734406973993e+42 
1654.5454545454545 3.873856978210897e+38 2.468968801813299e+39 1.0146115079665606e+40 7.837616168653716e+41 4.79282881152979e+42 
1690.909090909091 5.409038709896134e+38 3.468053230876029e+39 1.9333639264864772e+40 1.2364818447071254e+42 6.204798882483296e+42 
1727.2727272727275 7.476490134951072e+38 4.796143817141343e+39 3.2817814681419187e+40 1.585631248782035e+42 7.113531064173113e+42 
1763.6363636363637 1.0182239536585242e+39 6.540378144962364e+39 5.408248895739542e+40 1.9789809344434884e+42 8.062526690512454e+42 
1800.0 1.366426090649004e+39 8.810854184617202e+39 8.354939949610321e+40 2.391388262815037e+42 9.014793679176272e+42 
1836.3636363636365 1.808697849447994e+39 1.1745052835156338e+40 1.2363154681627482e+41 2.8196075811318364e+42 9.955172684807151e+42 
1872.7272727272727 2.369028398918165e+39 1.5485709240132705e+40 1.6731729539390671e+41 3.137889283311964e+42 1.0548168282689377e+43 
1909.090909090909 3.0606212966672915e+39 2.0348004823087256e+40 2.458701231491923e+41 3.775739828193445e+42 1.1926256040986519e+43 
1945.4545454545455 3.9166646229527235e+39 2.644256609973855e+40 3.2992298854082863e+41 4.299391255009228e+42 1.2951458184666518e+43 
1981.818181818182 4.9585680745742716e+39 3.4122811479876954e+40 4.28875575134556e+41 4.844005850275564e+42 1.3999483700268726e+43 
2018.1818181818182 6.213714816311732e+39 4.371222803696575e+40 5.408795320358934e+41 5.396888156502162e+42 1.504287307770027e+43 
2054.545454545455 7.71111522899216e+39 5.565370530608246e+40 6.695631789901925e+41 5.970121688036473e+42 1.6101900461635851e+43 
2090.909090909091 9.487344142805248e+39 7.041301992962381e+40 8.15092734755398e+41 6.563340209031364e+42 1.7178423598304445e+43 
2127.2727272727275 1.1583275151149691e+40 8.852814601315546e+40 9.783642265390932e+41 7.17871229329001e+42 1.8273747065078987e+43 
2163.636363636364 1.4029132096538e+40 1.1053031319059458e+41 1.1590054078295703e+42 7.814185932390156e+42 1.9385845911640007e+43 
2200.0 1.686822691594733e+40 1.3676660855685385e+41 1.3564577660825983e+42 8.471944012303734e+42 2.0520656720114974e+43 
2236.3636363636365 2.0152016539018779e+40 1.6726213991333874e+41 1.5661702523027522e+42 9.142494961173731e+42 2.1669159056128588e+43 
2272.727272727273 2.390122734112989e+40 2.0315954819344008e+41 1.7951912753257072e+42 9.839229828039887e+42 2.284472344467938e+43 
2309.090909090909 2.8165965205628153e+40 2.443909457826037e+41 2.03559251767017e+42 1.0541671316786633e+43 2.402012993296472e+43 
2345.4545454545455 3.4282235795700853e+40 2.5555263703830815e+41 1.8888909614769488e+42 1.0154791428221292e+43 2.3526693397393016e+43 
2381.818181818182 5.128813401837705e+40 2.4428701121199644e+41 5.476394066361869e+41 1.4665079580110628e+42 4.5599625241829725e+42 
2418.181818181818 4.4621123609273e+40 3.961685934957452e+41 2.7670727825276276e+42 1.2539760135994828e+43 2.732091778151847e+43 
2454.545454545455 5.138891052930249e+40 4.128870167014281e+41 2.3699846850959436e+42 1.0440413578920748e+43 2.290782170525704e+43 
2490.909090909091 5.877786175681911e+40 5.1794343843743216e+41 3.2124913438148104e+42 1.3613894636859658e+43 2.905119535885168e+43 
2527.2727272727275 6.678623102855405e+40 6.117394892023856e+41 3.6653802547693165e+42 1.4785875280090763e+43 3.09327892593638e+43 
2563.636363636364 8.331904469775678e+40 5.500864173506814e+41 2.793785951391411e+42 1.2559370833830476e+43 2.7688759044855534e+43 
2600.0 1.0791719856490143e+41 5.532802910467825e+41 1.8428442888049665e+42 9.413118738979173e+42 2.29140975928179e+43 
2636.3636363636365 9.720097412386284e+40 8.795554688696131e+41 4.648515725476068e+42 1.7146323376234096e+43 3.468513137699459e+43 
2672.727272727273 1.069712266722567e+41 1.0207188411029401e+42 5.1827011422243446e+42 1.83232015798441e+43 3.646767452012249e+43 
2709.090909090909 1.195585681981778e+41 1.1081835716700533e+42 5.400473970628874e+42 1.8776398321244042e+43 3.7169281826725407e+43 
2745.4545454545455 1.3720153114311405e+41 1.1577098422045275e+42 5.4485719458734426e+42 1.8956502592365083e+43 3.754636704193547e+43 
2781.818181818182 1.5403279253405285e+41 1.2767853960719092e+42 5.84213947361696e+42 1.9858352565988887e+43 3.894044270718378e+43 
2818.181818181818 1.6691421958302755e+41 1.441246669788491e+42 6.410742621201281e+42 2.1068961156173422e+43 4.07462650471131e+43 
2854.545454545455 1.762389939681939e+41 1.660138641327398e+42 7.18120155538683e+42 2.2669402386447787e+43 4.310698192558923e+43 
2890.909090909091 1.9152507356409123e+41 1.8193793078290637e+42 7.661227937615842e+42 2.367143605067483e+43 4.460545258277554e+43 
2927.2727272727275 2.0897637481523023e+41 1.9645142436291212e+42 8.063944839153806e+42 2.4506193556090545e+43 4.585558639864933e+43 
2963.636363636364 2.252289768806668e+41 2.1421661732021386e+42 8.58990349439594e+42 2.558400892668973e+43 4.745021264249243e+43 
3000.0 2.4324391375424393e+41 2.3008638554644223e+42 9.005045683234193e+42 2.6387417968192683e+43 4.860399066946507e+43 
3036.3636363636365 2.614616265090111e+41 2.4918638745371192e+42 9.572990855294108e+42 2.757073051773595e+43 5.037158045891914e+43 
3072.727272727273 2.8047390597756386e+41 2.6752476660720322e+42 1.0079661729179179e+43 2.858062411715168e+43 5.184385165412397e+43 
3109.0909090909095 2.9999807708616036e+41 2.864615679950597e+42 1.0598682987852768e+43 2.960633307071825e+43 5.33306494952702e+43 
3145.4545454545455 3.1998330548587207e+41 3.059795040224591e+42 1.1129985850887276e+43 3.064763097202293e+43 5.48315062696927e+43 
3181.818181818182 3.4042246533060004e+41 3.260208498322714e+42 1.167184481816149e+43 3.1701077611532965e+43 5.634136762733871e+43 
3218.1818181818185 3.6119644294127e+41 3.466314906882515e+42 1.2227163509034097e+43 3.2772979096571797e+43 5.786949593758049e+43 
3254.545454545455 3.82336237830377e+41 3.6773850367890283e+42 1.2793470890880979e+43 3.385842323717404e+43 5.940882241115605e+43 
3290.909090909091 4.036216177710511e+41 3.8939058227157e+42 1.3374062830761318e+43 3.4964291057940004e+43 6.096925298164627e+43 
3327.2727272727275 4.2563805216291174e+41 4.1141199482629905e+42 1.3959739710194817e+43 3.60714879439373e+43 6.252366323436844e+43 
3363.636363636364 4.4791489220017645e+41 4.338524053763508e+42 1.4554951583187145e+43 3.7189968670868085e+43 6.408655511952938e+43 
3400.0 4.703894431334531e+41 4.566855003276598e+42 1.5159340366403038e+43 3.831930135645157e+43 6.565750131190808e+43 
3402.5974025974024 4.720017555990441e+41 4.583302918084231e+42 1.5202825287711643e+43 3.8400308609228475e+43 6.576991105836032e+43 
3405.194805194805 4.73613366521424e+41 4.5997795850765436e+42 1.5246410949493955e+43 3.848150584125177e+43 6.588258423159361e+43 
3407.7922077922076 4.7522802268055235e+41 4.616258087033461e+42 1.5289949561719219e+43 3.856253946154836e+43 6.5994953321166e+43 
3410.3896103896104 4.768408592370516e+41 4.632774194158982e+42 1.5333636835125286e+43 3.8643867167782546e+43 6.61077324539379e+43 
3412.987012987013 4.7845787762693715e+41 4.6492399579578205e+42 1.5377035036821777e+43 3.872453205210602e+43 6.621949584487911e+43 
3415.5844155844156 4.800937576816063e+41 4.6657164555822966e+42 1.542037069637436e+43 3.8805027736263864e+43 6.63309902015903e+43 
3418.181818181818 4.816885466200608e+41 4.6823968049218964e+42 1.5464769852559758e+43 3.888771881076652e+43 6.644561921265855e+43 
3420.779220779221 4.833051815645806e+41 4.698976266936039e+42 1.5508582051308608e+43 3.8969135655215496e+43 6.655836756561754e+43 
3423.3766233766232 4.8492258633474165e+41 4.715573345198406e+42 1.5552433573723215e+43 3.9050523460970945e+43 6.667075401049467e+43 
3425.974025974026 4.865572507721021e+41 4.7321172797888586e+42 1.559593450288738e+43 3.9131188039172943e+43 6.678226739731824e+43 
3428.5714285714284 4.884021780681773e+41 4.7441667735853e+42 1.5616428794002762e+43 3.915839629857891e+43 6.681113813692982e+43 
3431.1688311688313 4.8977940610626316e+41 4.765466170223614e+42 1.568422854022867e+43 3.9295244998212023e+43 6.700963596782072e+43 
3433.7662337662337 4.913988033775282e+41 4.782135671360927e+42 1.572826545501193e+43 3.937694470313819e+43 6.712261559427163e+43 
3436.3636363636365 4.930217275191336e+41 4.7987988867523586e+42 1.577221594252738e+43 3.945838463330113e+43 6.7235106240708e+43 
3438.961038961039 4.9464379372394544e+41 4.815510163792977e+42 1.581635939341794e+43 3.9540220946656924e+43 6.734817709878642e+43 
3441.5584415584417 4.962753093596982e+41 4.8322135276946215e+42 1.5860372239625494e+43 3.9621495335067897e+43 6.745940927793262e+43 
3444.155844155844 4.979081969507213e+41 4.8488830926783947e+42 1.5904222549532753e+43 3.9702916782126407e+43 6.757297571325205e+43 
3446.753246753247 4.995081732779661e+41 4.865717993579462e+42 1.5948942596452152e+43 3.9785861525107744e+43 6.768757614122126e+43 
3449.3506493506493 5.0113192094449984e+41 4.8824672976768376e+42 1.599310196944433e+43 3.986752187979934e+43 6.780021743938599e+43 
3451.948051948052 5.027563866230663e+41 4.8992676171781136e+42 1.603748696721884e+43 3.994973076631132e+43 6.791374071480854e+43 
3454.5454545454545 5.043803821628198e+41 4.9160644734455766e+42 1.6081811477308554e+43 4.0031708570537654e+43 6.802682429431265e+43 
3457.1428571428573 5.060080991965612e+41 4.932853198264881e+42 1.6126044102958103e+43 4.011345631858965e+43 6.813954034037975e+43 
3459.7402597402597 5.076305459313181e+41 4.9497118422800845e+42 1.6170594967498582e+43 4.0195838836483735e+43 6.825313055445097e+43 
3462.3376623376626 5.0925693453657886e+41 4.9665571653099234e+42 1.6215028165137346e+43 4.0277865728887214e+43 6.836586932281625e+43 
3464.935064935065 5.1088815071148064e+41 4.9834330393272365e+42 1.6259506320106364e+43 4.036007756113725e+43 6.847943226323655e+43 
3467.5324675324673 5.125100168051549e+41 5.0002994673818585e+42 1.6304036502587066e+43 4.0442255544958187e+43 6.859237793263583e+43 
3470.12987012987 5.141372741925086e+41 5.017169918656417e+42 1.6348467256469897e+43 4.052419804939544e+43 6.870531770404712e+43 
3472.7272727272725 5.157649950581789e+41 5.034103336743076e+42 1.6393193448738037e+43 4.0606891205560265e+43 6.881941853783712e+43 
3475.3246753246754 5.305249060953404e+41 5.0066544933920844e+42 1.6176834354344233e+43 4.0153285974837437e+43 6.817113701370896e+43 
3477.9220779220777 5.1902378722925435e+41 5.0679649076118573e+42 1.6482465924117174e+43 4.0771544040209763e+43 6.904602535447179e+43 
3480.5194805194806 5.206628150048553e+41 5.084883375178463e+42 1.6526950350729398e+43 4.0853495460628296e+43 6.915873651438068e+43 
3483.116883116883 5.222784490373304e+41 5.101903867903832e+42 1.6571987238598956e+43 4.093657129452039e+43 6.927303765461477e+43 
3485.714285714286 5.239115561903153e+41 5.1188373479638885e+42 1.661648648379885e+43 4.10184161183852e+43 6.93854511113913e+43 
3488.311688311688 5.255569602741748e+41 5.135823931713236e+42 1.6661176628510127e+43 4.110076020703688e+43 6.949870872885004e+43 
3490.909090909091 5.271852936279827e+41 5.1528920806694446e+42 1.6706254974968266e+43 4.118379137970545e+43 6.961282903604279e+43 
3493.5064935064934 5.2897505195252975e+41 5.168124221939189e+42 1.674158178691642e+43 4.124508252134419e+43 6.969425765556318e+43 
3496.103896103896 5.304300734182207e+41 5.186971752675458e+42 1.6796178949384853e+43 4.1349302008915706e+43 6.984018269836765e+43 
3498.7012987012986 5.320578345411724e+41 5.2040435285492326e+42 1.6841190685982228e+43 4.143172314859229e+43 6.995159945799826e+43 
3501.2987012987014 5.336881623202265e+41 5.22112334884908e+42 1.6886230104916677e+43 4.151494074211467e+43 7.006760523694026e+43 
3503.896103896104 5.3533486014823844e+41 5.238159390542167e+42 1.693093159473587e+43 4.159701737355006e+43 7.018019092885082e+43 
3506.4935064935066 5.3685769537186465e+41 5.2535758420234405e+42 1.6969774317682953e+43 4.166745112153926e+43 7.027579703796059e+43 
3509.090909090909 5.385839096595839e+41 5.272425537914524e+42 1.7021375072282493e+43 4.1763260393004065e+43 7.040827599458246e+43 
3511.688311688312 5.4021289793351e+41 5.289565847440975e+42 1.7066564456263428e+43 4.1846270911236276e+43 7.052211907401037e+43 
3514.285714285714 5.418486364319878e+41 5.306704368179117e+42 1.7111672055404734e+43 4.192905797899454e+43 7.063559509088135e+43 
3516.883116883117 5.434766301221799e+41 5.323869112863701e+42 1.7156922849096676e+43 4.201212158443488e+43 7.074944147288851e+43 
3519.4805194805194 5.451088994763489e+41 5.3410398179994827e+42 1.720214437337739e+43 4.209508907602344e+43 7.086311960729255e+43 
3522.0779220779223 5.467510882691274e+41 5.358194035423533e+42 1.7247202069834754e+43 4.217766881003094e+43 7.097620540408805e+43 
3524.6753246753246 5.483723455491294e+41 5.3754297455521246e+42 1.729273239067768e+43 4.2261230275096727e+43 7.10906851768265e+43 
3527.2727272727275 5.5000592992548735e+41 5.392637283477197e+42 1.733802686945216e+43 4.234423314647996e+43 7.120430350109134e+43 
3529.87012987013 5.516369528882515e+41 5.409866463129959e+42 1.7383412094780546e+43 4.242741410858042e+43 7.131816633375629e+43 
3532.4675324675327 5.532706717244265e+41 5.4270955680200684e+42 1.7428747841094577e+43 4.2510439418848225e+43 7.143175626974835e+43 
3535.064935064935 5.549028118004661e+41 5.4443520920061154e+42 1.7474195387734388e+43 4.259368030350042e+43 7.154563953476497e+43 
3537.6623376623374 5.56536080753186e+41 5.461604511828029e+42 1.7519584706268184e+43 4.267675544180651e+43 7.165924056417736e+43 
3540.2597402597403 5.581681272327884e+41 5.478879324882045e+42 1.7565056468191105e+43 4.2759978921044627e+43 7.177303491253896e+43 
3542.8571428571427 5.5979881287306515e+41 5.496189380879798e+42 1.761068399862394e+43 4.2843510092324857e+43 7.188725413864706e+43 
3545.4545454545455 5.614326178323437e+41 5.513486636046889e+42 1.7656194140417694e+43 4.292673223421826e+43 7.200096810323081e+43 
3548.051948051948 5.6306327977712475e+41 5.530560534234229e+42 1.7700446453775462e+43 4.300639959578757e+43 7.210833835120936e+43 
3550.6493506493507 5.646975779575173e+41 5.5481287023387186e+42 1.7747372679359191e+43 4.3093440574357484e+43 7.222871278421091e+43 
3553.246753246753 5.66330328992898e+41 5.5654662813407055e+42 1.7792989712856744e+43 4.31767602971012e+43 7.234241201528946e+43 
3555.844155844156 5.679624105264355e+41 5.582820095107537e+42 1.7838671085201798e+43 4.326027339584666e+43 7.245651645023237e+43 
3558.4415584415583 6.2345874088298046e+41 5.4732918549489293e+42 1.701886145676549e+43 4.1531951673156335e+43 6.997985147078306e+43 
3561.038961038961 5.712275345137928e+41 5.617557389831799e+42 1.7930071103968663e+43 4.342718885890905e+43 7.268431587115556e+43 
3563.6363636363635 5.728641986590218e+41 5.634934380173069e+42 1.7975737859260422e+43 4.351051237277176e+43 7.279796734092514e+43 
3566.2337662337663 5.7450718688607564e+41 5.652283714691103e+42 1.8021198181694495e+43 4.359335657945154e+43 7.291087947093136e+43 
3568.8311688311687 5.761501854213562e+41 5.669641895113603e+42 1.8066660290238138e+43 4.367611764469928e+43 7.302356353329399e+43 
3571.4285714285716 5.7776909457426876e+41 5.68715618257435e+42 1.8113040082650446e+43 4.376096871506451e+43 7.313946950547777e+43 
3574.025974025974 5.793902989176736e+41 5.704603174143471e+42 1.8159038020478113e+43 4.3844892644162933e+43 7.325388126233696e+43 
3576.6233766233768 5.810347005727155e+41 5.722031767789899e+42 1.8204755249246263e+43 4.3928161028575366e+43 7.336730451706033e+43 
3579.220779220779 5.826771855435931e+41 5.739478735184332e+42 1.825054644963922e+43 4.4011573922951973e+43 7.348092580083689e+43 
3581.818181818182 5.8441198216847835e+41 5.756843286320225e+42 1.8295252907405675e+43 4.409259249659014e+43 7.359106901674066e+43 
3584.4155844155844 5.8592123037206026e+41 5.774436418651385e+42 1.834264149610822e+43 4.4179390191084335e+43 7.370947424418824e+43 
3587.012987012987 6.327054145005561e+41 5.774442281606056e+42 1.80361151093222e+43 4.3501889777186923e+43 7.276108984356454e+43 
3589.6103896103896 5.891742950125547e+41 5.809430156441417e+42 1.8434735094814714e+43 4.434707365740174e+43 7.393771756843729e+43 
3592.2077922077924 5.9080132387121076e+41 5.826945518760545e+42 1.8480827998179997e+43 4.4430984451235776e+43 7.405191534984135e+43 
3594.805194805195 5.924323436142625e+41 5.844460376413989e+42 1.8526860526903872e+43 4.4514707168867884e+43 7.416578422177625e+43 
3597.402597402597 5.940619559398214e+41 5.861985212404129e+42 1.857292356070785e+43 4.459847797807466e+43 7.427970695184641e+43 
3600.0 5.9569084729795284e+41 5.879531172329e+42 1.8619068928378746e+43 4.468239481816859e+43 7.439381493646056e+43 
3602.597402597403 5.97352288731722e+41 5.896769045527702e+42 1.8663390405022715e+43 4.476210711983837e+43 7.450147236176388e+43 
3605.194805194805 5.989484795278542e+41 5.914642105910841e+42 1.8711369871058339e+43 4.485016226248008e+43 7.46218533328585e+43 
3607.7922077922076 6.005887288253409e+41 5.932199834593702e+42 1.8757403292546501e+43 4.493373218105098e+43 7.473536638668851e+43 
3610.3896103896104 6.022155487910913e+41 5.949719678244032e+42 1.8803310138836356e+43 4.50169430455278e+43 7.484823634879388e+43 
3612.987012987013 6.0383882213065635e+41 5.967372297989841e+42 1.884989567293677e+43 4.510172421293172e+43 7.496354220473335e+43 
3615.5844155844156 6.054718265217701e+41 5.984963733158505e+42 1.8896065869737755e+43 4.518551184158632e+43 7.507730371767876e+43 
3618.181818181818 6.071445294129147e+41 6.002542237817557e+42 1.8941845150469583e+43 4.52684102531534e+43 7.518975067443356e+43 
3620.779220779221 6.087177530789592e+41 6.020198762551382e+42 1.898873415743533e+43 4.535369614726102e+43 7.530559303013963e+43 
3623.3766233766232 6.103331283982996e+41 6.037638252689931e+42 1.9034362406156883e+43 4.543649145318605e+43 7.541783712745455e+43 
3625.974025974026 6.119676051409951e+41 6.055468545728837e+42 1.9081437109267004e+43 4.552184360176243e+43 7.553372982944082e+43 
3628.5714285714284 6.135939161490569e+41 6.073115667704095e+42 1.9127797645068138e+43 4.560589615689384e+43 7.56477312968343e+43 
3631.1688311688313 6.1550910560430735e+41 6.090567043315432e+42 1.9170943776606125e+43 4.568285991949212e+43 7.57514867149537e+43 
3633.7662337662337 6.168423103454397e+41 6.108432793350386e+42 1.9220583806934078e+43 4.577403708981045e+43 7.587568413145073e+43 
3636.3636363636365 6.1846312314635875e+41 6.126108153822338e+42 1.926704590490903e+43 4.585822200216955e+43 7.598979377251957e+43 
3638.961038961039 6.200872135739389e+41 6.143785404214719e+42 1.9313464730400095e+43 4.594226249612073e+43 7.610364651112465e+43 
3641.5584415584417 6.2170915947025164e+41 6.161472568698802e+42 1.9359920271019485e+43 4.60263596522754e+43 7.621756035625035e+43 
3644.155844155844 6.327056454595545e+41 6.55649292266676e+42 2.1521940349593908e+43 5.217114966805079e+43 8.656227983281407e+43 
3646.753246753247 6.2144234877445036e+41 5.978164503251599e+42 1.815265815295751e+43 4.2321656200824615e+43 6.966755126821564e+43 
3649.3506493506493 6.254939602360825e+41 6.18596373391074e+42 1.9290153678895894e+43 4.547005562332384e+43 7.500450787017291e+43 
3651.948051948052 6.2997199103550346e+41 6.303025621441418e+42 1.9945408860200754e+43 4.750145738870276e+43 7.85826053802507e+43 
3657.1428571428573 7.424510425038626e+41 9.701122145720453e+42 3.5996724079895017e+43 8.642136112286383e+43 1.3817768615137844e+44 
3659.7402597402597 8.520703142698753e+41 1.274311373905314e+43 4.780047419347005e+43 1.0970405036208732e+44 1.6971219479823552e+44 
3667.5324675324673 8.589872047839514e+41 1.284341196563849e+43 4.80145706478101e+43 1.0987397978477887e+44 1.6969166664248353e+44 
3670.12987012987 8.534968760220591e+41 1.2671323598274345e+43 4.762318014354499e+43 1.0976587556634447e+44 1.7030551346114146e+44 
3677.9220779220777 8.659772236922257e+41 1.2918209287267736e+43 4.826660577386395e+43 1.1051109401676953e+44 1.707711202811175e+44 
3683.116883116883 8.719299644320885e+41 1.3019253088792338e+43 4.850437271707356e+43 1.107390387782124e+44 1.7085106052898456e+44 
3688.311688311688 8.762972300648299e+41 1.308069343210034e+43 4.868264883258866e+43 1.1107047888574997e+44 1.713105488542731e+44 
3693.5064935064934 8.801720170684021e+41 1.3129651805023886e+43 4.878713890151214e+43 1.1116377886176044e+44 1.7131721258856003e+44 
3698.7012987012986 8.842387762925013e+41 1.3182645814318437e+43 4.892687733797628e+43 1.113930967750921e+44 1.7160236322130196e+44 
3701.2987012987014 8.860489978765837e+41 1.3203128239724672e+43 4.897838447787141e+43 1.1148043392161838e+44 1.7171537346477363e+44 
3703.896103896104 8.874546694834938e+41 1.3212678995162216e+43 4.899571255529757e+43 1.1151592868563473e+44 1.7177126922083184e+44 
3709.090909090909 8.925387493003378e+41 1.3275130796040186e+43 4.9164221858078045e+43 1.1179921686884736e+44 1.7213327098054821e+44 
3714.285714285714 8.966159733956415e+41 1.334750821115194e+43 4.937962604835403e+43 1.1218292111693072e+44 1.7264118131585809e+44 
3716.883116883117 8.986842656471476e+41 1.3375099559192835e+43 4.945540295154693e+43 1.1231478244842768e+44 1.728147250937532e+44 
3719.4805194805194 9.001469635219997e+41 1.3381855402332243e+43 4.945869494754479e+43 1.1231296105906645e+44 1.7280717394371557e+44 
3722.0779220779223 9.014398079436558e+41 1.3392991075110332e+43 4.948074602906065e+43 1.1234900966974144e+44 1.7285362289500198e+44 
3724.6753246753246 9.047480105836188e+41 1.345509228172648e+43 4.967239608925347e+43 1.1268685791455666e+44 1.7329625848335603e+44 
3727.272727272727 9.069603924663353e+41 1.3485161593672734e+43 4.977062350749881e+43 1.1290721617835805e+44 1.736432365206876e+44 
3729.87012987013 9.087649089392622e+41 1.35076980981598e+43 4.981785310919339e+43 1.1294684723171362e+44 1.7364560879382913e+44 
3732.4675324675327 9.082603424406171e+41 1.34657042636678e+43 4.966016800863033e+43 1.126601900618708e+44 1.7326644362960123e+44 
3735.064935064935 9.127966634264652e+41 1.3520849287759399e+43 4.981305930937026e+43 1.1291104579528397e+44 1.7357990175522368e+44 
3740.2597402597403 9.16897211960295e+41 1.3615787030686275e+43 5.011388613828263e+43 1.1345650405144086e+44 1.7430742221383178e+44 
3742.8571428571427 9.188669698569615e+41 1.3640622776290693e+43 5.018051840126066e+43 1.1357049171298894e+44 1.7445489579376612e+44 
3745.4545454545455 9.039840156209455e+41 1.237163610670502e+43 4.603068137949824e+43 1.0585138530210187e+44 1.6381505666647464e+44 
3748.051948051948 9.207171236191793e+41 1.3629455538970684e+43 5.011136571793248e+43 1.134459288810036e+44 1.7429717151121058e+44 
3750.6493506493507 9.236049706083643e+41 1.368565253344026e+43 5.028559255665834e+43 1.1375409411669599e+44 1.7470155661754202e+44 
3753.246753246753 9.267361522894431e+41 1.3742782133870806e+43 5.045755862202144e+43 1.1404658451331682e+44 1.75072674875408e+44 
3755.844155844156 9.290241121253611e+41 1.3777328148556359e+43 5.058211031887371e+43 1.14348518765935e+44 1.7557265365015924e+44 
3761.038961038961 9.327839112965626e+41 1.38242327010786e+43 5.068504400070574e+43 1.1444870064752181e+44 1.756065232115411e+44 
3763.6363636363635 9.352428410993144e+41 1.3809051733750001e+43 5.059825035293615e+43 1.1426225211370078e+44 1.7533529088375679e+44 
3766.2337662337663 9.364417470437238e+41 1.3868009739270116e+43 5.079961133233578e+43 1.1464404300239926e+44 1.7585908933565966e+44 
3771.4285714285716 9.394535941764943e+41 1.389541559018766e+43 5.086024022582891e+43 1.1474396406413408e+44 1.759867944664153e+44 
3774.025974025974 9.425612270290362e+41 1.3952196186339789e+43 5.10490550288019e+43 1.1512791577892998e+44 1.7655350805149344e+44 
3776.6233766233768 9.44524537026375e+41 1.3977774104083275e+43 5.110347376333232e+43 1.151682256783196e+44 1.7653984599988947e+44 
3779.220779220779 9.464970272422494e+41 1.4003641278607345e+43 5.117424712523185e+43 1.1528991578877298e+44 1.7669756257035307e+44 
3781.818181818182 9.48477623358861e+41 1.4030240678023382e+43 5.12503564271991e+43 1.1543102710870008e+44 1.768924809819928e+44 
3784.4155844155844 9.504239347766697e+41 1.405564938112593e+43 5.132002133984307e+43 1.1555201638794078e+44 1.7705120544787214e+44 
3787.012987012987 9.523498321894768e+41 1.4080674975620626e+43 5.13877011222122e+43 1.1566721400344636e+44 1.7719891572796323e+44 
3789.6103896103896 9.542399750914222e+41 1.4104973761660635e+43 5.145344006804575e+43 1.157800088163056e+44 1.773449137961492e+44 
3792.2077922077924 9.560279461387694e+41 1.4126344779491337e+43 5.150948948038551e+43 1.158756904403258e+44 1.7746863383888605e+44 
3794.805194805195 9.570845379819361e+41 1.4120363952413877e+43 5.147145180976652e+43 1.1580059107940857e+44 1.7736529416822583e+44 
3800.0 9.614942955343124e+41 1.4193020588575924e+43 5.168615689505011e+43 1.161777181454792e+44 1.7785929933848869e+44 
3802.597402597403 9.638090909906857e+41 1.4229375557722232e+43 5.179219166709848e+43 1.1636236184181794e+44 1.780999010438867e+44 
3805.194805194805 9.658384780884921e+41 1.425748462847114e+43 5.187386262307034e+43 1.165142878874739e+44 1.7831034023354638e+44 
3807.7922077922076 9.677799478440627e+41 1.4283328046325116e+43 5.194465254396509e+43 1.1663524831929983e+44 1.7846579741659885e+44 
3810.3896103896104 9.69701594117078e+41 1.4308626924457106e+43 5.201391811067338e+43 1.1675435212879246e+44 1.7862012468120117e+44 
3812.987012987013 9.688580010458001e+41 1.4241024950655043e+43 5.178974917603973e+43 1.1632768953960106e+44 1.7801716300219168e+44 
3815.5844155844156 9.73631050252163e+41 1.4350466132739704e+43 5.211850299623162e+43 1.169257200708475e+44 1.788353355100275e+44 
3818.181818181818 9.75423035571869e+41 1.4383018116627082e+43 5.221673039665989e+43 1.1710275508027874e+44 1.790714116444105e+44 
3820.779220779221 9.77653299594558e+41 1.4399986319863963e+43 5.225074061635847e+43 1.1715147468790506e+44 1.791272320299771e+44 
3823.3766233766232 9.791893977036535e+41 1.443182951413742e+43 5.234970162010855e+43 1.1733131118570654e+44 1.793675712752707e+44 
3825.974025974026 9.82884729880958e+41 1.4411066496340031e+43 5.222317253470855e+43 1.1705813067833166e+44 1.7897170746148625e+44 
3828.5714285714284 9.827808258408995e+41 1.4476689449403282e+43 5.247004811464362e+43 1.1753772811299708e+44 1.7963483314948595e+44 
3831.1688311688313 9.841263557911241e+41 1.4487590626442068e+43 5.249536455361103e+43 1.1758944741743363e+44 1.7971292698650235e+44 
3836.3636363636365 9.866190464830355e+41 1.4503451913706082e+43 5.252051224518004e+43 1.1762784025870327e+44 1.7976057294323866e+44 
3838.961038961039 9.901452140119163e+41 1.4571426965935478e+43 5.273034133271809e+43 1.1799492111869621e+44 1.802387688571365e+44 
3841.5584415584417 9.922684533040286e+41 1.4602291008207358e+43 5.281810366800444e+43 1.1814680892094608e+44 1.804361110327296e+44 
3844.155844155844 9.941956669841358e+41 1.462909103100634e+43 5.289313631542582e+43 1.1827671583162892e+44 1.8060503646795787e+44 
3846.753246753247 9.960887136465094e+41 1.4654372678965835e+43 5.296288309214721e+43 1.1839687005900687e+44 1.807608194978489e+44 
3849.3506493506493 9.979738561996247e+41 1.467896664388617e+43 5.303018699545036e+43 1.1851248258796543e+44 1.8091047825078114e+44 
3851.948051948052 9.998240122224828e+41 1.4703638741681555e+43 5.309819412402183e+43 1.1862980853889443e+44 1.8106275531781692e+44 
3854.5454545454545 1.0016817871521816e+42 1.4728087266968227e+43 5.316530511072307e+43 1.1874535082059385e+44 1.812125335995613e+44 
3857.142857142857 1.0035388958016431e+42 1.4752330592437138e+43 5.323166598193292e+43 1.1885947551815707e+44 1.8136037758363945e+44 
3859.7402597402597 1.0069938176458499e+42 1.4764560068252798e+43 5.323591362456789e+43 1.1885364077932662e+44 1.813484576542183e+44 
3862.3376623376626 1.007229241064252e+42 1.4801093951242378e+43 5.336871023987213e+43 1.1910577741013134e+44 1.8169172782577313e+44 
3864.935064935065 1.0090793901575908e+42 1.4824993985397175e+43 5.343374142533999e+43 1.1921706420366764e+44 1.8183539143515348e+44 
3870.12987012987 1.0127148656000189e+42 1.4872879511510235e+43 5.356533054121054e+43 1.1944394047114494e+44 1.8212980530836454e+44 
3872.727272727273 9.817960219789074e+41 1.3591664556538205e+43 4.925828447632382e+43 1.115925882846617e+44 1.7150130101599135e+44 
3875.3246753246754 1.0163252698845393e+42 1.4919735659764896e+43 5.369334961090443e+43 1.1966404784608896e+44 1.8241476868166693e+44 
3877.9220779220777 1.0190541711224547e+42 1.4895531863500632e+43 5.35858443499119e+43 1.1948964420321621e+44 1.8222306470590733e+44 
3880.5194805194806 1.0198165243946909e+42 1.4963670571567112e+43 5.381204669012465e+43 1.1986795880345426e+44 1.8267880214459205e+44 
3883.116883116883 1.021321978113251e+42 1.4979443526660352e+43 5.385131075042304e+43 1.1993466872008575e+44 1.827648493692952e+44 
3885.714285714286 1.02134301088347e+42 1.4955587620038094e+43 5.376359228955781e+43 1.1978764785160941e+44 1.825836376675731e+44 
3890.909090909091 1.025757420269073e+42 1.5025140434238108e+43 5.396677445766798e+43 1.2014064779946688e+44 1.8304247792819736e+44 
3893.5064935064934 1.0286579247825036e+42 1.5077536389309316e+43 5.412544038905699e+43 1.2041714580747894e+44 1.8340235016645763e+44 
3896.103896103896 1.0286900207748793e+42 1.503337547754147e+43 5.396810150023995e+43 1.2012581099846915e+44 1.8300181590752163e+44 
3898.7012987012986 1.0325524521098883e+42 1.5132633533303635e+43 5.428086465997507e+43 1.2068549036752333e+44 1.837500342329823e+44 
3901.2987012987014 1.0343747853827524e+42 1.5157118809815248e+43 5.434872223593514e+43 1.208024546168294e+44 1.839016248709257e+44 
3903.896103896104 1.0361653769545644e+42 1.518089064423796e+43 5.441430554871527e+43 1.2091539225890147e+44 1.840477832422684e+44 
3906.4935064935066 1.0376574193913426e+42 1.508565527226368e+43 5.402207121602691e+43 1.2011469884230163e+44 1.8290399027763955e+44 
3909.090909090909 1.039747732214556e+42 1.5228273124682565e+43 5.454497268706991e+43 1.2114054792318658e+44 1.84339733923532e+44 
3911.688311688312 1.0415234095212664e+42 1.5251624941622018e+43 5.460924392609529e+43 1.212512324464489e+44 1.8448313499658946e+44 
3914.285714285714 1.0433076439812329e+42 1.5268704722878636e+43 5.465423604294966e+43 1.2133528364121176e+44 1.846007212796971e+44 
3916.8831168831166 1.0450831652114055e+42 1.5298654250514097e+43 5.474169871399078e+43 1.2148929369989721e+44 1.848033178591325e+44 
3919.4805194805194 1.0468414300838873e+42 1.5321874765889066e+43 5.480572977522082e+43 1.2159968355512214e+44 1.8494643645224146e+44 
3922.0779220779223 1.0485989929395967e+42 1.534500597965515e+43 5.486941952355283e+43 1.21709369475561e+44 1.8508851735027027e+44 
3924.6753246753246 1.0503470142328102e+42 1.536804570135693e+43 5.493290682570818e+43 1.2181875796535339e+44 1.8523026212089105e+44 
3927.272727272727 1.0520999927912501e+42 1.5390958160454463e+43 5.499586938398002e+43 1.219271171154101e+44 1.8537056786648324e+44 
3929.87012987013 1.0538547030439473e+42 1.5412606631351796e+43 5.505433674261164e+43 1.22027029816749e+44 1.8549931080325818e+44 
3932.4675324675327 1.055574112847487e+42 1.543667751515497e+43 5.512183900971008e+43 1.221441608367071e+44 1.8565177519191226e+44 
3935.064935064935 1.0573071491643935e+42 1.5459469264665418e+43 5.518462785018521e+43 1.2225233914689768e+44 1.8579193889739905e+44 
3937.6623376623374 1.0590367291833247e+42 1.5481439254589226e+43 5.5244555201946e+43 1.2235518721509697e+44 1.8592482867640994e+44 
3940.2597402597403 1.0607608948447398e+42 1.5504792081413973e+43 5.53094239935611e+43 1.2246732060213608e+44 1.860704456800662e+44 
3942.857142857143 1.0624984624943359e+42 1.5528013179679516e+43 5.537656321301978e+43 1.2259309282086388e+44 1.8624529543763972e+44 
3945.4545454545455 1.0642115727296039e+42 1.5549118862436957e+43 5.543359862196815e+43 1.2269063131715922e+44 1.8637101111819318e+44 
3948.051948051948 1.065915601101276e+42 1.5572743853038183e+43 5.549965231493211e+43 1.2280512627005835e+44 1.8651995403887978e+44 
3950.6493506493507 1.0676125215460785e+42 1.5594916002907624e+43 5.55606204640697e+43 1.2291013646820693e+44 1.866559726115857e+44 
3953.246753246753 1.069288472490823e+42 1.5616534315647862e+43 5.561977951150556e+43 1.2301191375565782e+44 1.8678770488971234e+44 
3955.844155844156 1.0709594307684938e+42 1.5638140381030482e+43 5.567902845292554e+43 1.231140001023686e+44 1.869199801153932e+44 
3958.4415584415583 1.0726016588218189e+42 1.5659021966192714e+43 5.573600049229259e+43 1.2321216938725113e+44 1.8704721291158117e+44 
3961.038961038961 1.0741516983540948e+42 1.5677588883721103e+43 5.578549841746093e+43 1.2329723728646098e+44 1.871573605718322e+44 
3963.6363636363635 1.0754387580514904e+42 1.5689480271725066e+43 5.581355557368633e+43 1.2334495379540044e+44 1.872190309700884e+44 
3966.2337662337663 1.0751338244760399e+42 1.5660011194014612e+43 5.571077325746677e+43 1.2317403895481912e+44 1.8700835122718586e+44 
3971.4285714285716 1.0775546799983349e+42 1.5680408255348943e+43 5.575613510733485e+43 1.2325094775158553e+44 1.8710801699868295e+44 
3974.025974025974 1.08193090471481e+42 1.5765813949444117e+43 5.601975045589522e+43 1.237061952867431e+44 1.8769473551938808e+44 
3976.6233766233768 1.0842342043200527e+42 1.5810373923719336e+43 5.615492112595287e+43 1.2394402840131998e+44 1.880071709864043e+44 
3979.220779220779 1.0860691566449211e+42 1.5836660951518996e+43 5.622948049190556e+43 1.2407278968962882e+44 1.8817403340632153e+44 
3981.818181818182 1.087811050468296e+42 1.5860298103140671e+43 5.629545442666528e+43 1.2418647606070174e+44 1.8832119431995284e+44 
3984.4155844155844 1.0895109726991187e+42 1.5883538015052532e+43 5.636040041632774e+43 1.242986639827593e+44 1.884666930499645e+44 
3987.0129870129867 1.0911870874353906e+42 1.5905844250944987e+43 5.642224867777656e+43 1.2440530481508348e+44 1.886048389119478e+44 
3989.6103896103896 1.0928562733220671e+42 1.5928068043578348e+43 5.648388180174219e+43 1.2451158707559795e+44 1.8874252554610552e+44 
3992.2077922077924 1.0945207026493446e+42 1.5950246030542347e+43 5.654540697332185e+43 1.2461771145797591e+44 1.8888004287617877e+44 
3994.805194805195 1.0961731069756603e+42 1.5972120207184e+43 5.660596813934669e+43 1.247221341562516e+44 1.8901531853903605e+44 
3997.402597402597 1.0972427046487533e+42 1.599224494197535e+43 5.666746231150036e+43 1.2483776059629742e+44 1.8916216814428417e+44 
4000.0 1.099480085290412e+42 1.601623057740055e+43 5.673117764948099e+43 1.2494807032918812e+44 1.893198946774098e+44 
4036.5853658536585 1.1221379898511492e+42 1.631626963328081e+43 5.756549987500337e+43 1.2639715745868146e+44 1.9120908686382614e+44 
4073.170731707317 1.1439255137360615e+42 1.6604867318050096e+43 5.836931574806225e+43 1.2779426539899773e+44 1.9303101981038805e+44 
4109.756097560976 1.1644793762747978e+42 1.6873573744606886e+43 5.911611564623258e+43 1.2909404910416022e+44 1.947275439260671e+44 
4146.341463414634 1.1851452873998714e+42 1.7155723407179295e+43 5.991348410974688e+43 1.3049099105732174e+44 1.9656095095798478e+44 
4182.926829268293 1.2044800559964613e+42 1.7415172816988354e+43 6.064162407169165e+43 1.3175900192871132e+44 1.982157887908209e+44 
4219.512195121952 1.2229605814519453e+42 1.7664642988578864e+43 6.134366211801361e+43 1.3298254892732601e+44 1.998133227241281e+44 
4256.09756097561 1.2405879548939432e+42 1.7903518804025411e+43 6.201715150748234e+43 1.3415681006058652e+44 2.0134671855149966e+44 
4292.682926829269 1.2573132574163731e+42 1.8130844749529654e+43 6.265917491401873e+43 1.3527687540661988e+44 2.0280965647972576e+44 
4329.268292682927 1.2722979245992873e+42 1.832631425480781e+43 6.320653534928235e+43 1.362357519442347e+44 2.0406595775490288e+44 
4365.8536585365855 1.2885143305985453e+42 1.8554486402198597e+43 6.385700306448526e+43 1.3736677235809928e+44 2.0553927284349604e+44 
4402.4390243902435 1.3033359884688688e+42 1.8755702415404587e+43 6.442647857651255e+43 1.3835875424118999e+44 2.068334687023977e+44 
4439.024390243902 1.3172427768621949e+42 1.8942717308708465e+43 6.495412337198036e+43 1.3927675028577958e+44 2.0803007000892286e+44 
4475.609756097561 1.3303812694245784e+42 1.9124454189397155e+43 6.547156239680089e+43 1.4017909567160215e+44 2.092081214051413e+44 
4512.195121951219 1.3427322020141026e+42 1.9294373964741838e+43 6.595389758452783e+43 1.4101814536068747e+44 2.103015028191663e+44 
4548.780487804878 1.35468407239304e+42 1.9443578242572486e+43 6.636063852021097e+43 1.4171244227510366e+44 2.111950525745859e+44 
4585.365853658536 1.3651799450385487e+42 1.960628157983274e+43 6.684010834120151e+43 1.4255647431754629e+44 2.123029004115255e+44 
4621.951219512195 1.375226369548739e+42 1.9750317652870638e+43 6.725259257074516e+43 1.4327262744671494e+44 2.1323438969549668e+44 
4658.536585365853 1.3845898484643241e+42 1.9884654729687742e+43 6.763621730753846e+43 1.4393619907821492e+44 2.1409514983312644e+44 
4695.121951219512 1.3932381607521903e+42 2.001042300639521e+43 6.799579927455028e+43 1.4455667244708369e+44 2.1489845039469462e+44 
4731.707317073171 1.4012601040320034e+42 2.0126700761373402e+43 6.832622489890331e+43 1.4512332639078465e+44 2.1562867900319482e+44 
4768.292682926829 1.4084296220736226e+42 2.023659629718801e+43 6.864338081340181e+43 1.4566882128906214e+44 2.1633224585608987e+44 
4804.878048780488 1.4150008350009484e+42 2.0336580985303238e+43 6.892964851485367e+43 1.461576954574755e+44 2.169600326160655e+44 
4841.463414634147 1.4201279314919594e+42 2.0410982985403608e+43 6.913940218954544e+43 1.4651700658648757e+44 2.1742163850437272e+44 
4860.090936440728 4.522562745672644e+42 1.774310368091439e+43 3.152446391905381e+43 5.170362361285923e+43 7.011604317500848e+43 
4878.048780487805 1.4254192786040664e+42 2.0496029843610954e+43 6.938152797373403e+43 1.4691756941926693e+44 2.1791999251020905e+44 
4914.634146341464 1.4310475793901807e+42 2.0594869359660646e+43 6.966898127809791e+43 1.4739655681911518e+44 2.1852292814822323e+44 
4951.219512195122 1.4352189549271815e+42 2.0668084138223638e+43 6.988026703950466e+43 1.4774752080970558e+44 2.1896272168381085e+44 
4987.804878048781 1.4387828367204164e+42 2.0733101918598656e+43 7.006731133216713e+43 1.4805440039499655e+44 2.1934307868564286e+44 
5024.390243902439 1.441872394853411e+42 2.0790745987038796e+43 7.023091150124702e+43 1.4831708418246519e+44 2.1966265105935436e+44 
5060.975609756098 1.4442139816156264e+42 2.0842311308754954e+43 7.037964461100917e+43 1.4854748779450724e+44 2.199305429148739e+44 
5097.5609756097565 1.446132475448759e+42 2.0887362780720324e+43 7.050908281814135e+43 1.4874842988419622e+44 2.201666609752885e+44 
5134.1463414634145 1.4475449691106216e+42 2.0926242323636755e+43 7.062055688612885e+43 1.4891606386970055e+44 2.2035717628053135e+44 
5170.731707317073 1.450010239094789e+42 2.0956536379950162e+43 7.067398584253401e+43 1.4895114960917645e+44 2.203464714458473e+44 
5207.317073170731 1.4488942599975218e+42 2.098610289933798e+43 7.079007828876386e+43 1.491451900958384e+44 2.205838181523102e+44 
5243.90243902439 1.4488777063880817e+42 2.1007702615834164e+43 7.08513342273002e+43 1.4921943905790015e+44 2.2064608978779704e+44 
5280.487804878048 1.448435398466247e+42 2.1023908816615926e+43 7.089648155192133e+43 1.4926338798641102e+44 2.206664915195315e+44 
5317.073170731707 1.4489437516124568e+42 2.1034269242373612e+43 7.089521310524164e+43 1.491983191342696e+44 2.205191398153723e+44 
5353.658536585366 1.44624169404697e+42 2.1040740352023976e+43 7.09404785577933e+43 1.4925833713207537e+44 2.2057070141684435e+44 
5390.243902439024 1.4445588229150228e+42 2.1041917923335342e+43 7.094170804703187e+43 1.4921996297691399e+44 2.204773266760785e+44 
5426.829268292683 1.442499772356079e+42 2.1038253636833837e+43 7.092717044509329e+43 1.4914547907723439e+44 2.2032568805332638e+44 
5463.414634146342 1.4400785254851943e+42 2.1030292913989908e+43 7.090135728746502e+43 1.490560463515584e+44 2.201614095675623e+44 
5500.0 1.437599920096111e+42 2.101870179365465e+43 7.086138059500993e+43 1.4893790638261926e+44 2.1995619976861414e+44 
5536.585365853658 1.4348035775399668e+42 2.1002876132477585e+43 7.080735781865175e+43 1.4878697706918807e+44 2.196975036562026e+44 
5573.170731707317 1.4316731811004263e+42 2.098322845509554e+43 7.074345571128838e+43 1.4862344406420292e+44 2.194289061552885e+44 
5609.756097560976 1.428239286917074e+42 2.09596393024722e+43 7.066655451007313e+43 1.4842935414619336e+44 2.191101260661889e+44 
5646.341463414634 1.4245188996341178e+42 2.09325696104016e+43 7.058039859516851e+43 1.4822338372634318e+44 2.1878229338155545e+44 
5682.926829268293 1.420519291772603e+42 2.090200065362296e+43 7.048375850265276e+43 1.4799740526437894e+44 2.1842647416726307e+44 
5719.512195121952 1.416246396942591e+42 2.086791683992323e+43 7.037549283322199e+43 1.4774364259970816e+44 2.180243567302684e+44 
5756.09756097561 1.4117214993666504e+42 2.0830753657746091e+43 7.025904935660912e+43 1.4747978326356532e+44 2.176153936567011e+44 
5792.682926829269 1.4069357600437453e+42 2.0790327042374256e+43 7.013179117539859e+43 1.4718980091513405e+44 2.171626049242139e+44 
5829.268292682927 1.4019461761041886e+42 2.0747291714369277e+43 6.999858161836662e+43 1.4689906061120933e+44 2.1672339455491175e+44 
5865.8536585365855 1.3967215788886395e+42 2.0700993848546021e+43 6.985244055575366e+43 1.4656753561475377e+44 2.16204866151025e+44 
5902.4390243902435 1.391303200367473e+42 2.0652292621933133e+43 6.970088743875375e+43 1.4623598338410133e+44 2.1570059293749055e+44 
5939.024390243902 1.3856811330391879e+42 2.060087868713354e+43 6.954016059740273e+43 1.458817932539159e+44 2.1515771485761245e+44 
5975.609756097561 1.379879955965185e+42 2.0547140158086519e+43 6.937314521025287e+43 1.4552030859998347e+44 2.1461122414394154e+44 
6012.195121951219 1.3738981192827347e+42 2.0490932071936467e+43 6.919767215272049e+43 1.4513767303546718e+44 2.140283187747319e+44 
6048.780487804878 1.3677552810036679e+42 2.0432609348019005e+43 6.901646974436865e+43 1.4474860687047806e+44 2.1344281136708243e+44 
6085.365853658537 1.3614596022988748e+42 2.037207721548211e+43 6.88274847000697e+43 1.443397549649525e+44 2.128229166678462e+44 
6121.951219512195 1.355008823221478e+42 2.0309577784584043e+43 6.863332543895641e+43 1.4392545796855157e+44 2.1220168313851875e+44 
6158.536585365853 1.348422938923265e+42 2.0245073632185277e+43 6.843201295227585e+43 1.4349271405168888e+44 2.1154808044092886e+44 
6195.121951219512 1.3417134164707176e+42 2.0178855533185629e+43 6.822601919011238e+43 1.4305519076450085e+44 2.1089386082316597e+44 
6231.707317073171 1.3348791939739004e+42 2.01108013604451e+43 6.801347375863567e+43 1.4260055216128178e+44 2.1020930222871204e+44 
6268.292682926829 1.3279382941433568e+42 2.0041202422599013e+43 6.779669428984994e+43 1.4214185440169698e+44 2.0952501277003172e+44 
6304.878048780488 1.320880193654354e+42 1.996990943345055e+43 6.757388188077182e+43 1.4166723619342216e+44 2.0881224725050966e+44 
6341.463414634147 1.313730459413883e+42 1.9897250691942458e+43 6.734728613416266e+43 1.4118930666868647e+44 2.0810070803007618e+44 
6378.048780487805 1.3064965643459788e+42 1.9823115042135806e+43 6.711507149638159e+43 1.4069627274548665e+44 2.073619248009623e+44 
6414.634146341463 1.2991859609327552e+42 1.9747749627633522e+43 6.68792559712098e+43 1.4020025507737052e+44 2.0662486385497778e+44 
6451.219512195123 1.291787276803431e+42 1.9670904038563822e+43 6.663772451978584e+43 1.3968962489410133e+44 2.058619646022262e+44 
6487.804878048781 1.2843043811036791e+42 1.9592467982667372e+43 6.638971182880927e+43 1.391681703764585e+44 2.050859787543094e+44 
6524.390243902439 1.2766831631784316e+42 1.9510123954370592e+43 6.611961314268005e+43 1.3861928750939195e+44 2.0429146320643857e+44 
6561.122764194983 8.87227401484274e+42 3.2918198293364614e+43 5.577416334096557e+43 8.642162700466019e+43 1.1141266161206754e+44 
6597.5609756097565 1.2615869673254445e+42 1.9351898522497374e+43 6.56230543917908e+43 1.375696025533212e+44 2.0272557456621207e+44 
6634.1463414634145 1.2539755677666553e+42 1.9272626090493219e+43 6.538498811065921e+43 1.3705128699450747e+44 2.019342469209631e+44 
6670.731707317073 1.2462699366646645e+42 1.9190460667102454e+43 6.512822676667015e+43 1.3650702250570695e+44 2.0111952871042443e+44 
6707.317073170732 1.2385296292826187e+42 1.910739291753585e+43 6.486743370736411e+43 1.3595964520936271e+44 2.0030735295050846e+44 
6743.90243902439 1.2307596038099578e+42 1.9023579706954081e+43 6.460376567900429e+43 1.3540764626436508e+44 1.994912480094714e+44 
6780.487804878048 1.2229612943484653e+42 1.8938990057338247e+43 6.433641852129377e+43 1.34843739503812e+44 1.9864913444191673e+44 
6817.073170731707 1.2151433585905869e+42 1.8853811256638899e+43 6.406700118537639e+43 1.3427645177092887e+44 1.9780441804485408e+44 
6853.658536585366 1.207311363619786e+42 1.876809698104262e+43 6.379555075316169e+43 1.3370515294103077e+44 1.969541164994055e+44 
6890.243902439024 1.1994741464707514e+42 1.8682078917136854e+43 6.352405882165173e+43 1.3314172309020698e+44 1.9613035063267792e+44 
6926.829268292683 1.191618407400409e+42 1.8595290718279612e+43 6.324778421037299e+43 1.3255577627713102e+44 1.952486660319766e+44 
6963.414634146342 1.1837662529316803e+42 1.850830991494697e+43 6.297177398274555e+43 1.31978216077958e+44 1.9439419451101842e+44 
7000.0 1.1759108117969636e+42 1.8420883304406826e+43 6.269359941706925e+43 1.3139324202093894e+44 1.935244205683002e+44 
7036.585365853658 1.168058497454936e+42 1.8333138448813691e+43 6.241410222350506e+43 1.3080561572901995e+44 1.9265095427376007e+44 
7073.170731707317 1.1602154105970025e+42 1.824519812529385e+43 6.21340393887609e+43 1.3021960987232455e+44 1.917843216443349e+44 
7109.756097560976 1.1523787931681715e+42 1.8156931434874305e+43 6.185221861202437e+43 1.296271607925066e+44 1.9090396895204065e+44 
7146.341463414634 1.144555836785987e+42 1.8068471764575749e+43 6.156943819742236e+43 1.2903275302859062e+44 1.9002090322994178e+44 
7182.926829268293 1.1367491641682695e+42 1.7979909707482382e+43 6.128638452314476e+43 1.2844040715953106e+44 1.891451314836506e+44 
7219.512195121952 1.1289651574418101e+42 1.789121611631112e+43 6.100201816083565e+43 1.2784252579246386e+44 1.8825705714239037e+44 
7256.09756097561 1.1212020673688792e+42 1.780247349166311e+43 6.071704977883415e+43 1.2724331806038851e+44 1.873671324586497e+44 
7292.682926829268 1.113465569212471e+42 1.7713684008702936e+43 6.043154904795646e+43 1.2664297495523328e+44 1.8647566093671695e+44 
7329.2682926829275 1.105755375385215e+42 1.7624916995868214e+43 6.014611651006244e+43 1.260451115920001e+44 1.8559176281936032e+44 
7365.8536585365855 1.0980691886981066e+42 1.7536047203011593e+43 5.985971996851408e+43 1.2544280842293643e+44 1.8469753049240618e+44 
7402.4390243902435 1.0904119235037574e+42 1.7447186663650753e+43 5.95730280440895e+43 1.2483987044495061e+44 1.838024790697065e+44 
7439.024390243902 1.0827884493565478e+42 1.7358443050455114e+43 5.928665718711763e+43 1.2423978547191454e+44 1.8291539622508567e+44 
7475.609756097561 1.0751936139066865e+42 1.726966552638397e+43 5.899957561250057e+43 1.236358881736579e+44 1.820190214602318e+44 
7512.195121951219 1.0676315774488325e+42 1.718095991177009e+43 5.871242128548194e+43 1.2303181684758503e+44 1.811224932989221e+44 
7548.780487804878 1.0601060032563836e+42 1.709242752771766e+43 5.842578638087084e+43 1.2243091329754873e+44 1.8023427853725137e+44 
7585.365853658537 1.0526172426501556e+42 1.7003944567769196e+43 5.81386878610535e+43 1.2182677808924685e+44 1.793377191820701e+44 
7621.951219512195 1.0451665582506093e+42 1.691560282057232e+43 5.785173074172012e+43 1.2122289346890757e+44 1.784416221844439e+44 
7658.536585365853 1.037756416077417e+42 1.682743092910027e+43 5.756498895817374e+43 1.2061939494410161e+44 1.7754617584264136e+44 
7695.121951219512 1.0303872040614285e+42 1.6739504779820276e+43 5.727898509522303e+43 1.2001932405008398e+44 1.7665917581841545e+44 
7731.707317073171 1.0230565271541539e+42 1.6651679907488334e+43 5.699276706292685e+43 1.1941674671880236e+44 1.7576513562147448e+44 
7768.292682926829 1.0157706372190295e+42 1.6564082612562577e+43 5.670695679367203e+43 1.188149366077097e+44 1.7487229146323317e+44 
7804.878048780488 1.0085308783374042e+42 1.6476800509099567e+43 5.642206958594064e+43 1.1821684344703962e+44 1.7398822511090085e+44 
7841.463414634147 1.0017646005029265e+42 1.6392872213482502e+43 5.614102194939675e+43 1.1762056199885012e+44 1.7310167950077072e+44 
7878.048780487805 9.941821004130387e+41 1.6302880978135022e+43 5.585327588643434e+43 1.1702091557081263e+44 1.7221898052362606e+44 
7914.634146341463 9.870732162977894e+41 1.6216173080865629e+43 5.556888803690604e+43 1.164194606849442e+44 1.713218666277831e+44 
7951.219512195123 9.800161792463665e+41 1.6129938914788234e+43 5.52861625866414e+43 1.1582536411849708e+44 1.7044359971679038e+44 
7987.804878048781 9.730044281583927e+41 1.6043902759341577e+43 5.500358763676002e+43 1.1522973554855544e+44 1.6956002584067012e+44 
8024.390243902439 9.660406458094879e+41 1.595817136234197e+43 5.472171486180521e+43 1.1463550144107708e+44 1.686785666674723e+44 
8060.975609756098 9.591240737029779e+41 1.5872748351177322e+43 5.444057253977245e+43 1.1404272535256163e+44 1.6779931440368997e+44 
8097.5609756097565 9.522623833745377e+41 1.5787767515672292e+43 5.416071484129754e+43 1.1345411214463405e+44 1.669291176239337e+44 
8134.1463414634145 9.454454235358499e+41 1.5703007746385377e+43 5.388114484825265e+43 1.1286438777652647e+44 1.6605435557198782e+44 
8170.731707317073 9.386777397381286e+41 1.5618588851674823e+43 5.360241620797603e+43 1.122763505210545e+44 1.6518213378796418e+44 
8207.317073170732 9.322080890651056e+41 1.5594904539517376e+43 5.339824616084554e+43 1.1197436011976917e+44 1.650014883875378e+44 
8243.90243902439 9.011269447265235e+41 1.4849233821596746e+43 5.074589264363219e+43 1.0545472893563728e+44 1.5441149478072488e+44 
8280.487804878048 8.80648065920184e+41 1.4454407695790404e+43 4.925180678641403e+43 1.0213404620285647e+44 1.493909909960093e+44 
8317.073170731706 8.738347618178864e+41 1.4367528325734348e+43 4.897650160826218e+43 1.0156902110825698e+44 1.4856086755231286e+44 
8353.658536585366 8.671277174136566e+41 1.4282423062272535e+43 4.870901566509406e+43 1.0102694387511542e+44 1.4777232993828946e+44 
8390.243902439024 8.996032343946153e+41 1.5683682395439336e+43 5.093042805138814e+43 1.0383364193197848e+44 1.5167618056331083e+44 
8426.829268292684 8.53806815316037e+41 1.411152783209176e+43 4.816702112220618e+43 9.991630460111965e+43 1.4614525406967589e+44 
8463.414634146342 8.474131275261571e+41 1.4031083810805858e+43 4.791564123858044e+43 9.940870801456508e+43 1.4540786680339129e+44 
8500.0 9.471834380616436e+41 1.8182608519355205e+43 5.065933909104413e+43 9.6276722174724e+43 1.3659297682269248e+44 
8536.585365853658 8.343174425655042e+41 1.3860722615266165e+43 4.737308725028887e+43 9.830028857846196e+43 1.43789044831231e+44 
8573.170731707316 8.279042613339512e+41 1.377729918153174e+43 4.710710101217637e+43 9.775479023528133e+43 1.4298993554633065e+44 
8609.756097560976 8.21559630137256e+41 1.3694651257152124e+43 4.684350636859598e+43 9.721431933619733e+43 1.421982993945899e+44 
8646.341463414634 8.152910477535401e+41 1.361312667020807e+43 4.658472140657401e+43 9.668895481983743e+43 1.4143414062300198e+44 
8682.926829268294 8.090543228565047e+41 1.3531374458811085e+43 4.632335063283814e+43 9.615279957032805e+43 1.4064881041713469e+44 
8719.512195121952 8.028744145195771e+41 1.3450133983007668e+43 4.606336026134513e+43 9.561944878428553e+43 1.3986764691442055e+44 
8756.09756097561 7.967860612667258e+41 1.3370401695370388e+43 4.580960991270479e+43 9.510417920765662e+43 1.3911825576767298e+44 
8792.682926829268 7.9070101623314e+41 1.3289796786468541e+43 4.555087057513601e+43 9.457300586263685e+43 1.3834021479382066e+44 
8829.268292682926 7.846874075824967e+41 1.3210067051015793e+43 4.529491022433238e+43 9.404768556875973e+43 1.3757085645636264e+44 
8865.853658536585 7.787952635746484e+41 1.3132507523475864e+43 4.504764846648242e+43 9.354566707359684e+43 1.3684090377558724e+44 
8902.439024390245 7.728417506335623e+41 1.3052681396724318e+43 4.479019799203709e+43 9.301653894858684e+43 1.3606578185117202e+44 
8939.024390243903 7.66988973383281e+41 1.297440011146415e+43 4.4538077205497337e+43 9.249882780149907e+43 1.3530759204224326e+44 
8975.609756097561 7.612139484042741e+41 1.2897313933899286e+43 4.429088916889508e+43 9.199604638547237e+43 1.3457627771923341e+44 
9012.19512195122 1.0114069725025717e+42 2.0349097625627946e+43 4.948816463934901e+43 8.892804273277388e+43 1.2310244823088088e+44 
9048.780487804877 7.497762988370603e+41 1.274323838029217e+43 4.3793363463781057e+43 9.09739434249825e+43 1.3307940089847564e+44 
9085.365853658535 7.444654062065077e+41 1.2678174942811373e+43 4.3610196503250997e+43 9.068868620788596e+43 1.32809816006658e+44 
9121.951219512195 7.385720204935976e+41 1.2591790559820292e+43 4.3304560219409153e+43 8.997412213402703e+43 1.3162006487682856e+44 
9158.536585365855 7.330378419918976e+41 1.2516497457932369e+43 4.3060566851861755e+43 8.94725797620161e+43 1.3088558268292188e+44 
9195.121951219513 7.275592869016953e+41 1.2441765178440618e+43 4.281817834657659e+43 8.897430630416973e+43 1.3015593079724801e+44 
9231.707317073171 7.222625590761468e+41 1.237056566731014e+43 4.258936545835798e+43 8.850941470486713e+43 1.2948022622962591e+44 
9268.292682926829 7.167686717736613e+41 1.2294254592615335e+43 4.234010886051664e+43 8.799565773552739e+43 1.2872747980756247e+44 
9304.878048780487 7.114386689924012e+41 1.2220908328116344e+43 4.210146718398708e+43 8.750478122309776e+43 1.2800864633592608e+44 
9341.463414634147 7.061815924995152e+41 1.2148720821716956e+43 4.1867485893317933e+43 8.702777601820498e+43 1.2731474714404492e+44 
9378.048780487805 7.00952781422405e+41 1.2076373737133045e+43 4.1631632855982644e+43 8.654242575192618e+43 1.2660396719524054e+44 
9414.634146341465 6.9577422473927806e+41 1.2004540925241048e+43 4.1397250345295753e+43 8.606005048988755e+43 1.2589757379168689e+44 
9451.219512195123 6.90644256027878e+41 1.1933171390670576e+43 4.116416098591174e+43 8.55802900659444e+43 1.251950451217209e+44 
9487.80487804878 6.855855668419781e+41 1.18629534266723e+43 4.0935646822461513e+43 8.511400630219724e+43 1.2451669123934182e+44 
9524.390243902439 6.805892069868722e+41 1.1793569789984528e+43 4.0710326420242747e+43 8.465618232809782e+43 1.2385598106002038e+44 
9560.975609756097 6.755818971720584e+41 1.1722954962967505e+43 4.0477455329401285e+43 8.417055753496998e+43 1.2313514233120743e+44 
9597.560975609756 6.7063006738205096e+41 1.165321220709431e+43 4.0248700705864957e+43 8.369926696989742e+43 1.2244497810530486e+44 
9634.146341463415 6.657593289304248e+41 1.1584881134750864e+43 4.0025511365031707e+43 8.324343580584739e+43 1.2178174754666112e+44 
9670.731707317074 6.609160964592267e+41 1.1516376346900222e+43 3.9800427542787964e+43 8.277958475164101e+43 1.2110249001219803e+44 
9707.317073170732 6.561186200107162e+41 1.1448371564534471e+43 3.9576882832352734e+43 8.231888425165948e+43 1.2042785162898055e+44 
9743.90243902439 6.513882558387755e+41 1.1381477585013333e+43 3.9357695121992383e+43 8.187093074363844e+43 1.1977609854668987e+44 
9780.487804878048 6.466814083537088e+41 1.1314402865964642e+43 3.913680131968008e+43 8.141548537570589e+43 1.1910910491809567e+44 
9817.073170731706 6.4202058856880184e+41 1.1247808823156954e+43 3.8917301739511735e+43 8.096286104566265e+43 1.1844626466215861e+44 
9853.658536585366 6.374043703253732e+41 1.1181684992203399e+43 3.869917169737884e+43 8.051300896702189e+43 1.1778750573166202e+44 
9890.243902439024 6.328537768738382e+41 1.1116663989955098e+43 3.8485323655595726e+43 8.007557485214893e+43 1.1715100586606329e+44 
9926.829268292684 6.283249562119884e+41 1.1051454550666496e+43 3.826982647811245e+43 7.963094935085842e+43 1.1649984752211708e+44 
9963.414634146342 6.238399774674251e+41 1.0986718040852347e+43 3.805572146463838e+43 7.91891474270678e+43 1.1585284493423832e+44 
10000.0 6.1940257550218785e+41 1.0922529919023265e+43 3.7843229929205287e+43 7.875060272874089e+43 1.1521061833288971e+44 


==> fig4-SED/M1e7mdot5e2_sed.txt <==
#The first column is the wavelength [A]; the other columns are the isotropic luminosity at different viewing angles [erg/s] 
#Wavelength[Angstrom] angle=85 angle=80 angle=75 angle=70 angle=65 
1000.0 2.498905310860067e+41 3.143572215698504e+42 9.28794935885314e+42 2.2665977777130704e+43 3.8601662869327084e+43 
1036.3636363636363 5.649193035798884e+37 4.093937867592103e+38 1.5630193568770565e+39 6.795822694505602e+39 2.0351486505590277e+40 
1072.7272727272727 3.242331377455288e+41 3.9234887779001015e+42 1.1364315996994364e+43 2.71036913504261e+43 4.541205033397928e+43 
1109.090909090909 2.29518141481752e+41 3.3229251436517427e+42 1.0531648060631799e+43 2.6601977326892986e+43 4.55919027723423e+43 
1145.4545454545455 6.3773493093243725e+40 1.774601902204037e+42 7.583979783994132e+42 2.2726437639055e+43 4.1560986297751267e+43 
1181.8181818181818 8.54396091121759e+38 1.1468297530561354e+41 2.033909988848377e+42 1.2074719648048094e+43 2.759063730157827e+43 
1218.1818181818182 6.759238954617385e+38 4.134821518446947e+39 1.3419512026860763e+40 5.302140300421137e+40 2.676356802582185e+41 
1254.5454545454545 3.478028214028559e+39 3.672514414008834e+41 3.823569225527642e+42 1.7416929405319494e+43 3.6322173100449913e+43 
1290.909090909091 1.6717977755032556e+41 3.407443924819347e+42 1.2463141192161688e+43 3.330669210774918e+43 5.747982594249661e+43 
1327.2727272727273 5.266004429183735e+41 6.063736848791866e+42 1.7291166435603931e+43 4.0066191298135453e+43 6.546685939976889e+43 
1363.6363636363637 9.484770432709092e+41 8.763208962754252e+42 2.26448557776439e+43 4.88601644445043e+43 7.714325568064833e+43 
1400.0 1.2834622823571638e+42 1.0500553444629637e+43 2.5965807002946427e+43 5.410182239252353e+43 8.40279729273225e+43 
1436.3636363636365 1.572675918581717e+42 1.1931152336359038e+43 2.8852618066871074e+43 5.881900102130295e+43 9.036082811168623e+43 
1472.7272727272727 1.819932036733289e+42 1.3075255965394326e+43 3.1226047877631534e+43 6.266114403406826e+43 9.549128234858426e+43 
1509.090909090909 2.0316867695462935e+42 1.4016859465173106e+43 3.323052524259061e+43 6.592185453979029e+43 9.986477445846066e+43 
1545.4545454545455 2.232736373443625e+42 1.468946043161365e+43 3.4519926780424144e+43 6.756507119822983e+43 1.0177067984333825e+44 
1581.818181818182 2.441075023677813e+42 1.5858037119017096e+43 3.7295215756206844e+43 7.26148079432806e+43 1.0887254681461795e+44 
1618.1818181818182 2.5993816119953763e+42 1.6488752927262666e+43 3.8700637381552044e+43 7.487487003095712e+43 1.1191492568484896e+44 
1654.5454545454545 2.6441425586390977e+42 1.677579517612446e+43 3.954565236496428e+43 7.666044739211549e+43 1.1458046636393606e+44 
1690.909090909091 2.9633504041354983e+42 1.8140498247683474e+43 4.249056836313607e+43 8.122287803225473e+43 1.2049642986756175e+44 
1727.2727272727275 3.130323594576637e+42 1.8859538379986272e+43 4.412894342253816e+43 8.392185145603615e+43 1.2413037633501627e+44 
1763.6363636363637 3.2918632852102053e+42 1.9554423464789489e+43 4.571924363497736e+43 8.65453622579186e+43 1.2766148294782451e+44 
1800.0 3.448799838747846e+42 2.022659732720849e+43 4.725425393028639e+43 8.90721616760191e+43 1.310583264068524e+44 
1836.3636363636365 3.599392174514513e+42 2.0873118033630954e+43 4.872124574509139e+43 9.14883618933517e+43 1.3430715434910597e+44 
1872.7272727272727 3.6871113530746526e+42 2.1069297232330557e+43 4.913727651481631e+43 9.223581425798215e+43 1.3571216587331803e+44 
1909.090909090909 3.894941694611822e+42 2.214350230066275e+43 5.158248299723655e+43 9.618531492612836e+43 1.406106602957185e+44 
1945.4545454545455 4.0386851280137793e+42 2.2755947841417093e+43 5.295039768959073e+43 9.841679455516053e+43 1.4359525444471486e+44 
1981.818181818182 4.183616200611635e+42 2.3385870781652497e+43 5.435304351170541e+43 1.0070965697631157e+44 1.466614490985765e+44 
2018.1818181818182 4.324590648786344e+42 2.3993012348538025e+43 5.569646847674945e+43 1.0289576089499865e+44 1.4957759473113365e+44 
2054.545454545455 4.4648515756087176e+42 2.459544757593684e+43 5.701961442559913e+43 1.0504560613764416e+44 1.5244824302936947e+44 
2090.909090909091 4.599449373116567e+42 2.518637929772262e+43 5.830034561725986e+43 1.070612438038252e+44 1.5503450414175452e+44 
2127.2727272727275 4.7369246736033516e+42 2.5779498136865837e+43 5.958669179157506e+43 1.0913659335692091e+44 1.5779014386624358e+44 
2163.636363636364 4.8725051489876666e+42 2.6364589356009484e+43 6.08481278993998e+43 1.1116376569461944e+44 1.6047429365686265e+44 
2200.0 5.007569754027785e+42 2.6947343296826387e+43 6.209789795865253e+43 1.1316477925679365e+44 1.6311762627537608e+44 
2236.3636363636365 5.143696247920652e+42 2.75352009542597e+43 6.335195354447129e+43 1.1516442377091167e+44 1.6575193142470813e+44 
2272.727272727273 5.278893129417921e+42 2.8118904248288084e+43 6.459060570891052e+43 1.1713279504491642e+44 1.6834008943865333e+44 
2309.090909090909 5.41255824218058e+42 2.8694836259190025e+43 6.580690235405631e+43 1.1905763806764667e+44 1.7086282991516457e+44 
2345.4545454545455 5.4406756640819105e+42 2.8748936155764815e+43 6.598540108803251e+43 1.194914943519127e+44 1.7151879850564472e+44 
2381.818181818182 2.84041213158328e+42 1.7165848966444889e+43 4.216141576853675e+43 8.529730398366103e+43 1.2935579081840165e+44 
2418.181818181818 5.787747567673865e+42 3.0287699402370415e+43 6.915578984832956e+43 1.2435320038085634e+44 1.7779541887053765e+44 
2454.545454545455 5.0773521479701956e+42 2.6687818139611655e+43 6.174098595713732e+43 1.1345401655032787e+44 1.6432564451298347e+44 
2490.909090909091 5.991397321606799e+42 3.112639659981025e+43 7.092940869615652e+43 1.2727236686087328e+44 1.8177216969624177e+44 
2527.2727272727275 6.178345106865092e+42 3.194783425661841e+43 7.258042093678056e+43 1.2967897311551368e+44 1.846940354879917e+44 
2563.636363636364 6.074064730982555e+42 3.1259456297137105e+43 7.129944535111169e+43 1.2795066187494358e+44 1.8257023276612974e+44 
2600.0 5.940714220755613e+42 3.0476106214966087e+43 6.96505732487793e+43 1.2564220971396873e+44 1.7965622068698507e+44 
2636.3636363636365 6.584771902117032e+42 3.364435679113549e+43 7.603957595837447e+43 1.3496607374926138e+44 1.9145765488792647e+44 
2672.727272727273 6.735271830457377e+42 3.430406838193099e+43 7.733720625681404e+43 1.3692031510735766e+44 1.9394588636983753e+44 
2709.090909090909 6.824100669505951e+42 3.46257719960803e+43 7.799883250526477e+43 1.3795160655575056e+44 1.9527003769499657e+44 
2745.4545454545455 6.933338091012022e+42 3.500076725513267e+43 7.880403079970719e+43 1.3917553812430592e+44 1.968072462390334e+44 
2781.818181818182 7.081487701497204e+42 3.560763853679079e+43 8.001810887605272e+43 1.4097874129615742e+44 1.9907119369544512e+44 
2818.181818181818 7.230485023247085e+42 3.6243850842702707e+43 8.125287111164958e+43 1.4280951484858255e+44 2.013764878598541e+44 
2854.545454545455 7.40068345540832e+42 3.6987149732061655e+43 8.26540901346651e+43 1.448705532863707e+44 2.0396667373767494e+44 
2890.909090909091 7.540308578208331e+42 3.754136848727123e+43 8.372682798863345e+43 1.4644893286102527e+44 2.0593667548801938e+44 
2927.2727272727275 7.669347546356457e+42 3.8033290846681996e+43 8.468701593430831e+43 1.4785567201377753e+44 2.0768154229806785e+44 
2963.636363636364 7.813586022473574e+42 3.8597150953382943e+43 8.576262206068134e+43 1.4941875521876442e+44 2.096155967591397e+44 
3000.0 7.923366035750598e+42 3.898211963950817e+43 8.649413016531296e+43 1.5047730164706477e+44 2.1091600751406748e+44 
3036.3636363636365 8.090567600169607e+42 3.9645796606451373e+43 8.776034531949575e+43 1.5229984785622455e+44 2.1315560900887432e+44 
3072.727272727273 8.229594388308009e+42 4.0163105386593583e+43 8.873747632314187e+43 1.5369741845644539e+44 2.1486272303743256e+44 
3109.0909090909095 8.369189623836864e+42 4.0676772346968166e+43 8.97012199222727e+43 1.5506576258050718e+44 2.165242550008315e+44 
3145.4545454545455 8.509407015047487e+42 4.118724742941853e+43 9.065289605618023e+43 1.5640879798286013e+44 2.1814791463049293e+44 
3181.818181818182 8.650028314219715e+42 4.1693797893507214e+43 9.159172623862904e+43 1.5772661484601973e+44 2.1973525716759298e+44 
3218.1818181818185 8.791370597717574e+42 4.219773607629384e+43 9.251910933120732e+43 1.5901872540305711e+44 2.212824018908029e+44 
3254.545454545455 8.93310118140544e+42 4.269799677752913e+43 9.3433819630701e+43 1.6028488648932986e+44 2.227909953540049e+44 
3290.909090909091 9.075724610906089e+42 4.3196717380891067e+43 9.433962535079596e+43 1.6153186858298102e+44 2.242715074791913e+44 
3327.2727272727275 9.2175947433118e+42 4.3688800707395217e+43 9.522806103224589e+43 1.6274550287542708e+44 2.2570293001291402e+44 
3363.636363636364 9.359572500853733e+42 4.4176768088251505e+43 9.610323581843946e+43 1.6393270635594006e+44 2.270955788921021e+44 
3400.0 9.501603869272576e+42 4.466059505976954e+43 9.696522417846192e+43 1.6509389896416889e+44 2.284503039598871e+44 
3402.5974025974024 9.511739332117445e+42 4.469494319054364e+43 9.702616964912295e+43 1.6517558701566972e+44 2.2854517448093947e+44 
3405.194805194805 9.521891110180822e+42 4.47293455350543e+43 9.708719811432422e+43 1.6525738200940647e+44 2.2864017371251555e+44 
3407.7922077922076 9.532058458276785e+42 4.476389439671331e+43 9.714877690193286e+43 1.6534104101359234e+44 2.2873907856437575e+44 
3410.3896103896104 9.542210892158717e+42 4.479825279642682e+43 9.720966049215992e+43 1.6542254268702885e+44 2.288336403682423e+44 
3412.987012987013 9.552294503649345e+42 4.483233869815113e+43 9.727004952893345e+43 1.6550326223415465e+44 2.2892716012658197e+44 
3415.5844155844156 9.562383310808856e+42 4.486637489948423e+43 9.733033273686982e+43 1.6558385730726138e+44 2.290205552801465e+44 
3418.181818181818 9.572624687465841e+42 4.490102612305938e+43 9.739159557914252e+43 1.6566580693269348e+44 2.291156186351257e+44 
3420.779220779221 9.582764710808181e+42 4.493525252919946e+43 9.74521282847728e+43 1.6574666967069635e+44 2.2920928323892895e+44 
3423.3766233766232 9.594481079934817e+42 4.497729595742854e+43 9.753988527979986e+43 1.6592165370756178e+44 2.2950752195163675e+44 
3425.974025974026 9.604852661038875e+42 4.50126073747416e+43 9.760464808431705e+43 1.660179087549694e+44 2.29634380682755e+44 
3428.5714285714284 9.607988971275645e+42 4.501344937406239e+43 9.759573787935916e+43 1.6596616577962616e+44 2.2951313957513513e+44 
3431.1688311688313 9.62338661449557e+42 4.507239990850889e+43 9.76954988270925e+43 1.6607702780608409e+44 2.29603398742446e+44 
3433.7662337662337 9.633507515020209e+42 4.510632018006388e+43 9.775470431763523e+43 1.6615224952092148e+44 2.296819751424599e+44 
3436.3636363636365 9.644050212150565e+42 4.514259516357595e+43 9.782251188630916e+43 1.6625887472681678e+44 2.298323675573547e+44 
3438.961038961039 9.654369592721917e+42 4.517752354102448e+43 9.788543912884445e+43 1.6634828704000462e+44 2.2994437052977378e+44 
3441.5584415584417 9.668679327271922e+42 4.523140957012434e+43 9.801694805518125e+43 1.6668617982463611e+44 2.3061207299538287e+44 
3444.155844155844 9.67395259343846e+42 4.524222358895447e+43 9.799410452309677e+43 1.664699136184565e+44 2.300470076469244e+44 
3446.753246753247 9.684168643106268e+42 4.527654444775775e+43 9.805448023445106e+43 1.6655020287173983e+44 2.301396811878044e+44 
3449.3506493506493 9.694261401466817e+42 4.531031991413481e+43 9.811385929752602e+43 1.6662902080962605e+44 2.3023050758177597e+44 
3451.948051948052 9.704429941721227e+42 4.534446636932959e+43 9.817394285409902e+43 1.6670882460834834e+44 2.3032252127648125e+44 
3454.5454545454545 9.71455760528517e+42 4.537838821430598e+43 9.823357327310845e+43 1.667879955715953e+44 2.3041382352574978e+44 
3457.1428571428573 9.724661723260687e+42 4.541218897222669e+43 9.829297255591765e+43 1.6686683289876222e+44 2.305047711716059e+44 
3459.7402597402597 9.734801611866355e+42 4.544611114045544e+43 9.835249981560184e+43 1.6694562269576674e+44 2.305952156661098e+44 
3462.3376623376626 9.746665598952362e+42 4.548869818513764e+43 9.844269689670034e+43 1.6713187499917382e+44 2.309206466088272e+44 
3464.935064935065 9.75505184168938e+42 4.551368445260459e+43 9.847091082114313e+43 1.671021491578737e+44 2.3077495554721646e+44 
3467.5324675324673 9.766909833823001e+42 4.555645108664839e+43 9.856171222114198e+43 1.6729027067249533e+44 2.3110465011417137e+44 
3470.12987012987 9.775247344939753e+42 4.558118961873487e+43 9.858961284777626e+43 1.6726049989419929e+44 2.309588636504582e+44 
3472.7272727272725 9.785466221349948e+42 4.561547103803737e+43 9.864978638526163e+43 1.6734020686147596e+44 2.310505878936782e+44 
3475.3246753246754 9.754216865407287e+42 4.55047557369448e+43 9.848034270612981e+43 1.670767482285203e+44 2.306953002335542e+44 
3477.9220779220777 9.80570248169318e+42 4.568292649041122e+43 9.876787343441852e+43 1.6749619630219538e+44 2.312296451254178e+44 
3480.5194805194806 9.815784883808923e+42 4.571649198991634e+43 9.882660769075524e+43 1.6757369727717325e+44 2.3131851619175116e+44 
3483.116883116883 9.825948557723502e+42 4.575034243399027e+43 9.888576899229032e+43 1.676517823767008e+44 2.3140810562470636e+44 
3485.714285714286 9.835990685587944e+42 4.578364948724765e+43 9.894394150737132e+43 1.677284032678694e+44 2.314958350381544e+44 
3488.311688311688 9.84611414084871e+42 4.581738677003487e+43 9.900294534540025e+43 1.6780620362330318e+44 2.315850034211939e+44 
3490.909090909091 9.856263723623341e+42 4.585114849989597e+43 9.906193472438103e+43 1.6788432887548693e+44 2.3167538675864165e+44 
3493.5064935064934 9.864381432429778e+42 4.587571744754036e+43 9.910433711849662e+43 1.6793752630937026e+44 2.317327039962759e+44 
3496.103896103896 9.876495808771296e+42 4.591829922215836e+43 9.91790062086192e+43 1.6803802962509728e+44 2.3185044637307325e+44 
3498.7012987012986 9.892539449388974e+42 4.598016919214052e+43 9.934450192282758e+43 1.6852294301665987e+44 2.3288276336574123e+44 
3501.2987012987014 9.896759035553165e+42 4.598563561956596e+43 9.92966686939613e+43 1.6819384004488615e+44 2.320303268266603e+44 
3503.896103896104 9.906809562233877e+42 4.601891777649928e+43 9.935465735532997e+43 1.6826996692883247e+44 2.321172459269919e+44 
3506.4935064935066 9.915667218894182e+42 4.604740559783269e+43 9.940448070952227e+43 1.683329298583537e+44 2.3218620791707766e+44 
3509.090909090909 9.927058349321638e+42 4.608598270231949e+43 9.947136959245412e+43 1.6842327841374587e+44 2.322925333922267e+44 
3511.688311688312 9.93716782350027e+42 4.611943256085514e+43 9.95295302335053e+43 1.684994935238781e+44 2.3237936197784443e+44 
3514.285714285714 9.947254480422357e+42 4.615278315358178e+43 9.958751410160099e+43 1.6857553594375407e+44 2.3246617945218513e+44 
3516.883116883117 9.957358318919024e+42 4.618617336145361e+43 9.964551971856604e+43 1.6865150693496701e+44 2.325527390812696e+44 
3519.4805194805194 9.967451118411734e+42 4.621951035374023e+43 9.97034227829131e+43 1.6872735314060012e+44 2.3263921770743398e+44 
3522.0779220779223 9.977507568885769e+42 4.625269191909934e+43 9.976102706299672e+43 1.6880269171517259e+44 2.3272496886432664e+44 
3524.6753246753246 9.987637789140441e+42 4.628613909418872e+43 9.98190508373898e+43 1.6887863356156261e+44 2.3281149899013828e+44 
3527.2727272727275 9.997716869354168e+42 4.631936834236318e+43 9.987667195051793e+43 1.6895396350600545e+44 2.328972394541259e+44 
3529.87012987013 1.0007807936648676e+43 4.635263274906978e+43 9.993433452043168e+43 1.6902932217745412e+44 2.329829903161601e+44 
3532.4675324675327 1.0017879391539569e+43 4.638579722583288e+43 9.999179022025542e+43 1.6910435039554916e+44 2.330683047174347e+44 
3535.064935064935 1.0027994693571308e+43 4.64192206108506e+43 1.0004995641963583e+44 1.691813274450893e+44 2.331574433076694e+44 
3537.6623376623374 1.0038059484402058e+43 4.645232039960156e+43 1.0010723910008654e+44 1.6925602332339333e+44 2.332422648048481e+44 
3540.2597402597403 1.0048132609332059e+43 4.648546394971663e+43 1.0016458586247826e+44 1.69330794833483e+44 2.333271794617576e+44 
3542.8571428571427 1.0058231514534374e+43 4.651867360312601e+43 1.0022201352601324e+44 1.6940566538711753e+44 2.3341220832647315e+44 
3545.4545454545455 1.0068294295575223e+43 4.655172490021961e+43 1.0027913134326708e+44 1.6948004874152446e+44 2.334965973947655e+44 
3548.051948051948 1.0077623957596258e+43 4.658103169624724e+43 1.0032892180486416e+44 1.6954364133987036e+44 2.3356746877554588e+44 
3550.6493506493507 1.0088430714179404e+43 4.661783160000809e+43 1.003933076345454e+44 1.6962864262010751e+44 2.336650926023509e+44 
3553.246753246753 1.0098470309705237e+43 4.665072406565028e+43 1.00450044327294e+44 1.6970238318136834e+44 2.3374860790479543e+44 
3555.844155844156 1.0108557896434441e+43 4.668383988638564e+43 1.0050720483952806e+44 1.6977671130859175e+44 2.33832839250829e+44 
3558.4415584415583 9.97461025788605e+42 4.623382838016001e+43 9.980322387857307e+43 1.687114833031798e+44 2.324290983777946e+44 
3561.038961038961 1.0128672253434863e+43 4.674973684630054e+43 1.0062080206741428e+44 1.699242309589331e+44 2.3399981452191974e+44 
3563.6363636363635 1.0138709785984e+43 4.67825842305863e+43 1.006773832116306e+44 1.6999764409555424e+44 2.3408286327765965e+44 
3566.2337662337663 1.0148697851316353e+43 4.681520713847259e+43 1.0073354120209829e+44 1.700703680821735e+44 2.3416494632597524e+44 
3568.8311688311687 1.0158672823664629e+43 4.684779648565251e+43 1.0078984125503794e+44 1.7014420781057153e+44 2.3424981134113893e+44 
3571.4285714285716 1.0168863807685925e+43 4.68812973991996e+43 1.008475336830678e+44 1.702191341303057e+44 2.3433465418438655e+44 
3574.025974025974 1.0178931413723736e+43 4.691419541210314e+43 1.0090409250739804e+44 1.7029239232275274e+44 2.344174009990617e+44 
3576.6233766233768 1.0188941043437609e+43 4.694686728038708e+43 1.0096023683552382e+44 1.7036499859338997e+44 2.3449928346812327e+44 
3579.220779220779 1.0198959811661289e+43 4.697956550725478e+43 1.0101640904936674e+44 1.7043761535372532e+44 2.345811557321865e+44 
3581.818181818182 1.0208788077735643e+43 4.701158696222387e+43 1.010714311864057e+44 1.7050845330714403e+44 2.3466068172079577e+44 
3584.4155844155844 1.0219054759835777e+43 4.704509365946898e+43 1.0112886380876592e+44 1.7058296414215841e+44 2.347450330672829e+44 
3587.012987012987 1.0170059156221583e+43 4.693217231161258e+43 1.0098255135660215e+44 1.704326769502949e+44 2.346716152076992e+44 
3589.6103896103896 1.0239119440139726e+43 4.711045811735019e+43 1.0124093825238755e+44 1.707276458176549e+44 2.34907986790366e+44 
3592.2077922077924 1.024915380557907e+43 4.71431354837056e+43 1.0129693821076447e+44 1.7079988610701974e+44 2.3498930005526814e+44 
3594.805194805195 1.0259163684557715e+43 4.71756948632044e+43 1.0135269415019198e+44 1.7087174499019507e+44 2.350701188769493e+44 
3597.402597402597 1.0269173940157592e+43 4.720824335405906e+43 1.0140841719110253e+44 1.7094355248806298e+44 2.351509017544399e+44 
3600.0 1.0279191957891153e+43 4.724081381440706e+43 1.0146414234064635e+44 1.710152854628934e+44 2.352314669356713e+44 
3602.597402597403 1.0288776606580757e+43 4.72713871817573e+43 1.015162201882751e+44 1.7108168998775324e+44 2.3530535129861806e+44 
3605.194805194805 1.0299231412544885e+43 4.730600227299467e+43 1.0157585684145537e+44 1.7115994594773669e+44 2.3539540456123186e+44 
3607.7922077922076 1.0309205711028208e+43 4.733836680538456e+43 1.0163115501707184e+44 1.7123098943582805e+44 2.3547507919810215e+44 
3610.3896103896104 1.031911428674983e+43 4.737035607323578e+43 1.0168570376048395e+44 1.7130091320465543e+44 2.3555333710134543e+44 
3612.987012987013 1.0329212240016169e+43 4.740327077721407e+43 1.017420930390275e+44 1.7137409785129482e+44 2.35636690341234e+44 
3615.5844155844156 1.0339183595041552e+43 4.743556410856449e+43 1.0179705874906546e+44 1.7144398003660472e+44 2.357138274515144e+44 
3618.181818181818 1.0349088835192742e+43 4.746763102098437e+43 1.0185175229903236e+44 1.7151398977215452e+44 2.357920751304565e+44 
3620.779220779221 1.0359169133440592e+43 4.750028362888997e+43 1.019073842013791e+44 1.7158544921077884e+44 2.3587225335115928e+44 
3623.3766233766232 1.0369058241222442e+43 4.753186464013665e+43 1.0196081370526328e+44 1.716528851749591e+44 2.3594658323131656e+44 
3625.974025974026 1.037913339436895e+43 4.756488127766331e+43 1.0201740597829474e+44 1.7172636101312552e+44 2.360298904277886e+44 
3628.5714285714284 1.0389106929324531e+43 4.759712980198642e+43 1.0207229757862243e+44 1.7179661619264827e+44 2.3610845786768565e+44 
3631.1688311688313 1.0398537535806005e+43 4.762745439227341e+43 1.0212395790044342e+44 1.7186182593992371e+44 2.3618026918851655e+44 
3633.7662337662337 1.0409038580432753e+43 4.766151763475213e+43 1.0218180433916023e+44 1.7193666014807945e+44 2.362649828235696e+44 
3636.3636363636365 1.041900588075839e+43 4.769369679031664e+43 1.0223648332002797e+44 1.720064585579738e+44 2.3634276544781074e+44 
3638.961038961039 1.0428978111967433e+43 4.772595857407396e+43 1.0229152238870569e+44 1.7207763037307013e+44 2.364236096252921e+44 
3641.5584415584417 1.0438926788498722e+43 4.775803593132678e+43 1.0234597529030655e+44 1.7214709754067138e+44 2.3650105614854506e+44 
3644.155844155844 1.1064464410548015e+43 5.074195709094757e+43 1.0820884505009969e+44 1.80244722254079e+44 2.4611352261657127e+44 
3646.753246753247 9.966526798988493e+42 4.543001029282954e+43 9.765010741714578e+43 1.6535160416390303e+44 2.282040879632528e+44 
3649.3506493506493 1.034091712827079e+43 4.725645278842496e+43 1.012771375789509e+44 1.7059684432280025e+44 2.346004055281064e+44 
3651.948051948052 1.0604750791329343e+43 4.848218040994203e+43 1.0383910826395898e+44 1.7469485953650601e+44 2.403862979452917e+44 
3657.1428571428573 1.3475437508757482e+43 6.250634071613984e+43 1.2999783648842247e+44 2.109482361358138e+44 2.84273466660103e+44 
3659.7402597402597 1.3901864663674105e+43 6.551231916671604e+43 1.3277734177545165e+44 2.115690137432327e+44 2.822125776091221e+44 
3667.5324675324673 1.3806534569303926e+43 6.502815428404696e+43 1.316014616222474e+44 2.0942590600038054e+44 2.7911059759018478e+44 
3670.12987012987 1.4297799295415223e+43 6.710926537320725e+43 1.3636335172203225e+44 2.1788158539280493e+44 2.9117306055169337e+44 
3677.9220779220777 1.3966596491645781e+43 6.565124376601765e+43 1.3290647765378918e+44 2.1167420543947538e+44 2.822969784820513e+44 
3683.116883116883 1.3896100567424438e+43 6.529574259917221e+43 1.3198901150008504e+44 2.0992367070095446e+44 2.7966001115548452e+44 
3688.311688311688 1.3936295535610262e+43 6.543396881200089e+43 1.3223035700528348e+44 2.103041598001779e+44 2.8017610783639068e+44 
3693.5064935064934 1.3874728741638515e+43 6.510411929248831e+43 1.3143509315032118e+44 2.088320733440775e+44 2.780375845301096e+44 
3698.7012987012986 1.3890598247434857e+43 6.512974873831346e+43 1.3143172633305518e+44 2.0877753981824327e+44 2.7792690854943064e+44 
3701.2987012987014 1.3900031681398196e+43 6.514959831595663e+43 1.314535317454504e+44 2.0879758708823736e+44 2.779430326068173e+44 
3703.896103896104 1.3906352356129577e+43 6.515377502925113e+43 1.3145369138470971e+44 2.087876052412958e+44 2.7792141617904536e+44 
3709.090909090909 1.3929194354821483e+43 6.522772604991695e+43 1.3155602978997148e+44 2.0891784564085996e+44 2.780731718981691e+44 
3714.285714285714 1.3965465534285676e+43 6.533343261054416e+43 1.3169975592612318e+44 2.0910326187928497e+44 2.7829069695168056e+44 
3716.883116883117 1.3978771635380589e+43 6.53715218772927e+43 1.31753874344107e+44 2.0917613969070763e+44 2.7837946238964374e+44 
3719.4805194805194 1.3981448275775639e+43 6.536113117276318e+43 1.3172529591669837e+44 2.091167820248237e+44 2.7828855717997095e+44 
3722.0779220779223 1.3989359126350484e+43 6.537099436323589e+43 1.3173433221631484e+44 2.0911978050747544e+44 2.782834862270906e+44 
3724.6753246753246 1.4011120533849557e+43 6.544983911668748e+43 1.3183789543786695e+44 2.092528438419278e+44 2.784408472798475e+44 
3727.272727272727 1.4052398036191117e+43 6.56157921056647e+43 1.3217595925403675e+44 2.0982303035935353e+44 2.7923968745716084e+44 
3729.87012987013 1.4039077907141985e+43 6.553095281389253e+43 1.3195877577365e+44 2.0941617990901267e+44 2.786381195657254e+44 
3732.4675324675327 1.4030195458832187e+43 6.546361877765238e+43 1.3186127992387211e+44 2.0927398106044766e+44 2.7845478856982483e+44 
3735.064935064935 1.4033569016197304e+43 6.548768441496879e+43 1.318693057553969e+44 2.0925675147555727e+44 2.7841208714978338e+44 
3740.2597402597403 1.4084185977710924e+43 6.564675888794601e+43 1.3209541211384445e+44 2.095634537770867e+44 2.787853245498592e+44 
3742.8571428571427 1.4094485206478837e+43 6.567168261114613e+43 1.3212350262180547e+44 2.095914595265537e+44 2.7881082770836167e+44 
3745.4545454545455 1.3122132605184257e+43 6.233667641926126e+43 1.268739068586821e+44 2.018243086522018e+44 2.6881112783472107e+44 
3748.051948051948 1.4101860719093883e+43 6.565865060923929e+43 1.321128350794518e+44 2.0957161875696045e+44 2.787783775657614e+44 
3750.6493506493507 1.412320949460036e+43 6.573277173003978e+43 1.3221083799713733e+44 2.0969794455265085e+44 2.7892773037309136e+44 
3753.246753246753 1.4143743532882736e+43 6.580548268914428e+43 1.3230545358739104e+44 2.0981860737899025e+44 2.7906956116689563e+44 
3755.844155844156 1.4217766873878154e+43 6.612357358413054e+43 1.3298307948617822e+44 2.11008771489394e+44 2.8077111469885646e+44 
3761.038961038961 1.4177546842410158e+43 6.589242186581725e+43 1.3240788496829104e+44 2.099290656238024e+44 2.79179980603785e+44 
3763.6363636363635 1.4149790427539094e+43 6.578810373518267e+43 1.3222689379224943e+44 2.0964296166956236e+44 2.7879890684144963e+44 
3766.2337662337663 1.4196876777528314e+43 6.593570051308745e+43 1.3245577503049509e+44 2.099743441983573e+44 2.7921803141975135e+44 
3771.4285714285716 1.4211632681822548e+43 6.595691114039729e+43 1.3247382940955934e+44 2.0997864057612772e+44 2.7920492193277713e+44 
3774.025974025974 1.4286910466847723e+43 6.628442660863279e+43 1.3314936861793584e+44 2.111644457488076e+44 2.8091123943327165e+44 
3776.6233766233768 1.4248268968345682e+43 6.608018454964312e+43 1.3265186204860917e+44 2.102208302291566e+44 2.795007732098953e+44 
3779.220779220779 1.4258972171418178e+43 6.610707565426735e+43 1.3268276455337973e+44 2.1025296940202066e+44 2.795316180889634e+44 
3781.818181818182 1.4270027152859652e+43 6.613509692258475e+43 1.327157638385456e+44 2.1028856119504204e+44 2.7956722695248572e+44 
3784.4155844155844 1.4282240231624145e+43 6.616882188060139e+43 1.3276250098283664e+44 2.1034985918248895e+44 2.7964036428348202e+44 
3787.012987012987 1.4291571445833536e+43 6.618887844816416e+43 1.327787079810022e+44 2.1035545893975883e+44 2.796329140199001e+44 
3789.6103896103896 1.4301846271177927e+43 6.621332710619411e+43 1.3280568562375659e+44 2.1038134536354086e+44 2.796551679193432e+44 
3792.2077922077924 1.431134177819392e+43 6.623436074630737e+43 1.3282875184449985e+44 2.104027577859413e+44 2.79672633043997e+44 
3794.805194805195 1.4309396526204572e+43 6.620774369952902e+43 1.3278275186739562e+44 2.1032549164296495e+44 2.795649242738329e+44 
3800.0 1.4346104996134104e+43 6.632608710229853e+43 1.3295748218930168e+44 2.105660560102482e+44 2.798602790874087e+44 
3802.597402597403 1.4360446907531945e+43 6.636921539936512e+43 1.3301112579436442e+44 2.106301949050598e+44 2.7993149059790323e+44 
3805.194805194805 1.4372990689247836e+43 6.640457796123127e+43 1.3305876513237866e+44 2.1069130579374694e+44 2.800031957146896e+44 
3807.7922077922076 1.4382696676174238e+43 6.642661858240327e+43 1.33078340597612e+44 2.107024984058478e+44 2.800035648722921e+44 
3810.3896103896104 1.439330587310977e+43 6.645297237277285e+43 1.3310837361100431e+44 2.1073331957823637e+44 2.800326265540428e+44 
3812.987012987013 1.4326546970884076e+43 6.619825934941784e+43 1.3267931074497444e+44 2.100665401124976e+44 2.791499698281109e+44 
3815.5844155844156 1.440607497547224e+43 6.647648653674975e+43 1.3312106607368497e+44 2.10723694321007e+44 2.799985576433512e+44 
3818.181818181818 1.4424593630272795e+43 6.653005872399326e+43 1.3319611937598828e+44 2.108230512805293e+44 2.8011686418713043e+44 
3820.779220779221 1.4426779316077262e+43 6.652749097443634e+43 1.3317916202365425e+44 2.1078329155741467e+44 2.8005483421883582e+44 
3823.3766233766232 1.4451051859015742e+43 6.660632363872617e+43 1.3330942518698008e+44 2.1097561147447794e+44 2.8030041164274536e+44 
3825.974025974026 1.4413361832202664e+43 6.646768677842378e+43 1.3307064289351265e+44 2.1060202752100677e+44 2.7980694434058057e+44 
3828.5714285714284 1.447058537884001e+43 6.665157062904584e+43 1.3335974427177523e+44 2.110242762796814e+44 2.803426723975864e+44 
3831.1688311688313 1.447680775338761e+43 6.665779119092495e+43 1.3336315262689486e+44 2.110189851599707e+44 2.803270554314158e+44 
3836.3636363636365 1.448751450295327e+43 6.66627376415073e+43 1.3335942469312696e+44 2.1099328387077527e+44 2.8027644226407578e+44 
3838.961038961039 1.4510802815667885e+43 6.674798398920033e+43 1.3346823306723019e+44 2.1113248321492868e+44 2.804408690901978e+44 
3841.5584415584417 1.452326066794242e+43 6.678288607318838e+43 1.3351008700883787e+44 2.1118000284301725e+44 2.8049107529817226e+44 
3844.155844155844 1.4534735595269678e+43 6.681291338847078e+43 1.3354580337647328e+44 2.1121940512713857e+44 2.8053133890127802e+44 
3846.753246753247 1.4551073685427478e+43 6.68650892896738e+43 1.3363179199349878e+44 2.1134455426987507e+44 2.8068978543274673e+44 
3849.3506493506493 1.4561330860304218e+43 6.689044034115878e+43 1.3366040853730018e+44 2.1137357180713477e+44 2.8071675122700917e+44 
3851.948051948052 1.457192482643261e+43 6.691679609965995e+43 1.3369077151378323e+44 2.1140530156919766e+44 2.807472403978769e+44 
3854.5454545454545 1.4582308716227372e+43 6.694247980150638e+43 1.3372007769979626e+44 2.1143547565826126e+44 2.8077575692082207e+44 
3857.142857142857 1.4592552755298703e+43 6.696765535245303e+43 1.337485830975201e+44 2.1146447539719622e+44 2.8080277647954183e+44 
3859.7402597402597 1.4587122149903367e+43 6.693892260259537e+43 1.3368808017086098e+44 2.1135918430533426e+44 2.806566948865741e+44 
3862.3376623376626 1.4613278862835727e+43 6.701875466035238e+43 1.3380728660773175e+44 2.115250997918719e+44 2.8086015512417173e+44 
3864.935064935065 1.462302786541325e+43 6.704220927661252e+43 1.3383266097146716e+44 2.1154941046464513e+44 2.8088116910880673e+44 
3870.12987012987 1.4649457677693504e+43 6.711891607433513e+43 1.3394730272061663e+44 2.1170489048184186e+44 2.8106910980185094e+44 
3872.727272727273 1.387991727061795e+43 6.415486557610757e+43 1.293088598414599e+44 2.0495737669236323e+44 2.7247554044284845e+44 
3875.3246753246754 1.4669299196721297e+43 6.716654219101072e+43 1.3399994504986805e+44 2.117561551595093e+44 2.811141185306217e+44 
3877.9220779220777 1.4671764454738565e+43 6.721236488205245e+43 1.3418471250020865e+44 2.1215048306386895e+44 2.817346069674898e+44 
3880.5194805194806 1.4688339874211303e+43 6.721071390472851e+43 1.3404852606215115e+44 2.118024453591626e+44 2.8115339643563723e+44 
3883.116883116883 1.4695868102750714e+43 6.722397372619245e+43 1.3406097406764958e+44 2.118092438917166e+44 2.8115259903061414e+44 
3885.714285714286 1.469072357888002e+43 6.71804647472166e+43 1.3399774354258508e+44 2.1171172677665366e+44 2.8102143915590755e+44 
3890.909090909091 1.4723640731231868e+43 6.728685232912629e+43 1.3415103268561742e+44 2.1191959397028157e+44 2.812741452144141e+44 
3893.5064935064934 1.4743214993937075e+43 6.735486899284094e+43 1.342404673759842e+44 2.1204026723123404e+44 2.8142432439583704e+44 
3896.103896103896 1.4712288634021612e+43 6.722361091154303e+43 1.3402419820617833e+44 2.1170549343771506e+44 2.809788666285508e+44 
3898.7012987012986 1.4765207937571479e+43 6.741196220827949e+43 1.3430233517137676e+44 2.120974035549933e+44 2.8146872028670817e+44 
3901.2987012987014 1.4775491529787013e+43 6.743770727250109e+43 1.3433147913880355e+44 2.1212734036447414e+44 2.81496927211109e+44 
3903.896103896104 1.4785303821684105e+43 6.746105981209039e+43 1.3435616042709432e+44 2.1214954089878764e+44 2.8151417038223216e+44 
3906.4935064935066 1.4670681246234819e+43 6.705193105888919e+43 1.3367386900319619e+44 2.1110665573655643e+44 2.8015382630467845e+44 
3909.090909090909 1.4805605757839338e+43 6.751182399728931e+43 1.3441478246866905e+44 2.1221150793291095e+44 2.8157452039465304e+44 
3911.688311688312 1.4815502779147673e+43 6.753599891758455e+43 1.3444182914145724e+44 2.122385863941885e+44 2.8159918057393037e+44 
3914.285714285714 1.4820118341712627e+43 6.754250048433699e+43 1.3444184707646702e+44 2.122270544170999e+44 2.815753657319669e+44 
3916.8831168831166 1.483513955665514e+43 6.758379154202271e+43 1.3449503530841348e+44 2.122914386241451e+44 2.8164682596707144e+44 
3919.4805194805194 1.4850774724894945e+43 6.763351652879492e+43 1.3457765868917854e+44 2.1241207299032785e+44 2.8179966205215863e+44 
3922.0779220779223 1.4860575025000859e+43 6.765732401117092e+43 1.3460408054827147e+44 2.1243818283308814e+44 2.818230288172789e+44 
3924.6753246753246 1.4870378749348047e+43 6.768121064573976e+43 1.346308022237564e+44 2.1246502065873804e+44 2.8184760828120177e+44 
3927.272727272727 1.488005075412101e+43 6.770457803513821e+43 1.346565311635341e+44 2.1249001976868625e+44 2.818694016533191e+44 
3929.87012987013 1.488874005564187e+43 6.772468537963912e+43 1.3467733271228768e+44 2.1250815122523703e+44 2.8188278689883348e+44 
3932.4675324675327 1.4899471899310525e+43 6.775166506510254e+43 1.347087893959207e+44 2.1254163803479625e+44 2.8191552001494068e+44 
3935.064935064935 1.4909164471070243e+43 6.77751878222573e+43 1.3473494897222463e+44 2.1256757425995837e+44 2.819388044206013e+44 
3937.6623376623374 1.4918230323188156e+43 6.779658241932761e+43 1.3475781804123002e+44 2.1258874712363364e+44 2.819560508190222e+44 
3940.2597402597403 1.492841659122171e+43 6.782175086703232e+43 1.3478650667757238e+44 2.126183073048317e+44 2.8198388704802965e+44 
3942.857142857143 1.4943761669119882e+43 6.7870484875322e+43 1.3486756743328099e+44 2.1273665353369937e+44 2.8213377684404706e+44 
3945.4545454545455 1.4952262506344072e+43 6.788995464312213e+43 1.3488751974513595e+44 2.127536445388146e+44 2.8214572181439574e+44 
3948.051948051948 1.496277459954496e+43 6.7916147437176e+43 1.3491777389865074e+44 2.1278538597815374e+44 2.8217621896091045e+44 
3950.6493506493507 1.4972223168131203e+43 6.793877703906085e+43 1.349426457579621e+44 2.128095374155061e+44 2.821972710511455e+44 
3953.246753246753 1.4981410834335496e+43 6.796033163844551e+43 1.349658721265577e+44 2.1283125811002353e+44 2.8221517629642503e+44 
3955.844155844156 1.4990688195639398e+43 6.798226962698847e+43 1.3498990787282161e+44 2.12854288954621e+44 2.822348354997005e+44 
3958.4415584415583 1.4999747857095221e+43 6.800330805400814e+43 1.3501286722574451e+44 2.1287591375826397e+44 2.822527872873906e+44 
3961.038961038961 1.5007994716657232e+43 6.802082483812425e+43 1.3503098152217603e+44 2.128907152522764e+44 2.8226211083705564e+44 
3963.6363636363635 1.5014076647346582e+43 6.802894461537429e+43 1.3503682131529493e+44 2.128886970907488e+44 2.822504853167711e+44 
3966.2337662337663 1.501195681094709e+43 6.800205163527025e+43 1.3501800445664787e+44 2.1286909204259825e+44 2.822276961179503e+44 
3971.4285714285716 1.5023229798297257e+43 6.801443003122204e+43 1.3502546565334225e+44 2.1285992026513776e+44 2.8219848176517894e+44 
3974.025974025974 1.504917082169101e+43 6.811533035099911e+43 1.3514666985873135e+44 2.1301377768799665e+44 2.8238049368778155e+44 
3976.6233766233768 1.5069778429899413e+43 6.818091342304357e+43 1.3523359383024335e+44 2.1312591198348237e+44 2.825122812753092e+44 
3979.220779220779 1.508051380992556e+43 6.820949151213976e+43 1.3526620354618899e+44 2.131607733159433e+44 2.825467444076776e+44 
3981.818181818182 1.5090234809691985e+43 6.823391113386143e+43 1.352931547825485e+44 2.131877517006846e+44 2.825713303771602e+44 
3984.4155844155844 1.5100092201941224e+43 6.8258519299579805e+43 1.3532070793004296e+44 2.1321571522329386e+44 2.825971853947432e+44 
3987.0129870129867 1.5109485938641104e+43 6.828139078100614e+43 1.3534577252137788e+44 2.13240156958428e+44 2.826186078011259e+44 
3989.6103896103896 1.511885407402664e+43 6.830417958507589e+43 1.353707466244615e+44 2.1326452423557324e+44 2.8263998324133756e+44 
3992.2077922077924 1.512823103594294e+43 6.832701156722965e+43 1.3539583613623197e+44 2.1328909310472357e+44 2.8266163150910822e+44 
3994.805194805195 1.514313445339969e+43 6.837452154826476e+43 1.3547491637259186e+44 2.1340455354168776e+44 2.828077485805453e+44 
3997.402597402597 1.5140415847439633e+43 6.830475246434741e+43 1.3527982083046654e+44 2.130109743690161e+44 2.82220474200508e+44 
4000.0 1.5161527733276173e+43 6.841882808562379e+43 1.3552309613240424e+44 2.1345082261380918e+44 2.828473831584778e+44 
4036.5853658536585 1.5293697747208563e+43 6.874683160694916e+43 1.3590443753096952e+44 2.138519660807559e+44 2.8323209728405334e+44 
4073.170731707317 1.5426298477834474e+43 6.908454081935575e+43 1.3631853173000772e+44 2.1431577476163953e+44 2.837067433992119e+44 
4109.756097560976 1.554510442497227e+43 6.936953324031146e+43 1.3664084853746796e+44 2.146379734813386e+44 2.8399456546417367e+44 
4146.341463414634 1.5667024752743815e+43 6.967473018174719e+43 1.369876012525917e+44 2.149958336275912e+44 2.843285652672256e+44 
4182.926829268293 1.5785214888218339e+43 6.997280151265359e+43 1.3734501166336929e+44 2.1538571632102113e+44 2.847141603555354e+44 
4219.512195121952 1.5893106539154863e+43 7.023324556310652e+43 1.376311093268345e+44 2.156639854533322e+44 2.8495228668661278e+44 
4256.09756097561 1.5995523668541174e+43 7.047786930862214e+43 1.3789405631127336e+44 2.1591037851315377e+44 2.8515019818213857e+44 
4292.682926829269 1.6097636602122713e+43 7.072999520462934e+43 1.3818631153788763e+44 2.1621526934832098e+44 2.8543392208250898e+44 
4329.268292682927 1.6181193837034946e+43 7.091142386285345e+43 1.3836675162113818e+44 2.1635366093717914e+44 2.8550247863874385e+44 
4365.8536585365855 1.627473777007318e+43 7.113899216933224e+43 1.3859892447655916e+44 2.1656213702373316e+44 2.8565783955741855e+44 
4402.4390243902435 1.6356966534334057e+43 7.132690862610489e+43 1.3878020373939267e+44 2.1670360032741725e+44 2.8573256861574445e+44 
4439.024390243902 1.6431445869442142e+43 7.149020877924682e+43 1.3892639594027614e+44 2.1679786292370087e+44 2.85750055801757e+44 
4475.609756097561 1.6510002733456838e+43 7.167647040668241e+43 1.3912479285256081e+44 2.169829344814567e+44 2.858934661807968e+44 
4512.195121951219 1.6576001112407334e+43 7.181620498084537e+43 1.392375929657078e+44 2.1703506879312432e+44 2.8586219538251644e+44 
4548.780487804878 1.6624559765032726e+43 7.189620363563973e+43 1.3925796267095011e+44 2.169554243962366e+44 2.8566648698149274e+44 
4585.365853658536 1.6692846751602944e+43 7.205098880028238e+43 1.3939866937034768e+44 2.1705566893803613e+44 2.8570143732769097e+44 
4621.951219512195 1.6745824671346403e+43 7.215342086473538e+43 1.3945834872732916e+44 2.1704051247955563e+44 2.855925242592729e+44 
4658.536585365853 1.6793013129614698e+43 7.223784895698625e+43 1.3949130544765013e+44 2.1698962100198273e+44 2.8544097209322297e+44 
4695.121951219512 1.6835711419003082e+43 7.2309102520567465e+43 1.3950584585799595e+44 2.1691687088136762e+44 2.8526652962024252e+44 
4731.707317073171 1.6872212576782915e+43 7.235971093237725e+43 1.3948716758464017e+44 2.167936919104335e+44 2.8502473815698525e+44 
4768.292682926829 1.6906858868872124e+43 7.240549466726201e+43 1.3946182471124768e+44 2.166640029772427e+44 2.8477814893577953e+44 
4804.878048780488 1.693599687723638e+43 7.243568203979955e+43 1.3941728942008978e+44 2.1651364043820005e+44 2.8451135429847813e+44 
4841.463414634147 1.6953460210186306e+43 7.24220895108623e+43 1.3931536169583661e+44 2.1628162628088426e+44 2.8414150501206535e+44 
4860.090936440728 1.1830489766965981e+43 4.0070534179497895e+43 7.638470646098463e+43 1.1345190216293897e+44 1.4445760941386513e+44 
4878.048780487805 1.6974277974446686e+43 7.242525568523598e+43 1.3922811970567874e+44 2.1607126353656516e+44 2.83800847532418e+44 
4914.634146341464 1.6999585775121594e+43 7.2449674936513e+43 1.3916023094837473e+44 2.158894221581196e+44 2.8349833184359925e+44 
4951.219512195122 1.7013847563845467e+43 7.243319731257468e+43 1.3904181373697802e+44 2.1563797081305504e+44 2.8310964915381524e+44 
4987.804878048781 1.7023674711696286e+43 7.240211007998169e+43 1.3890176571056092e+44 2.1535705658199213e+44 2.826854627538495e+44 
5024.390243902439 1.7028836339388561e+43 7.235540616181137e+43 1.3873759571131185e+44 2.1504256113886725e+44 2.8222029274074046e+44 
5060.975609756098 1.7032405129328196e+43 7.230478164247667e+43 1.3856828349585427e+44 2.147229918148872e+44 2.8175076344900948e+44 
5097.5609756097565 1.7031593748630487e+43 7.223937520322228e+43 1.3837582392259834e+44 2.143709844848031e+44 2.8124151851947896e+44 
5134.1463414634145 1.7027471332398468e+43 7.21631810070971e+43 1.3816669392194696e+44 2.139961996635536e+44 2.8070491842399567e+44 
5170.731707317073 1.7008461912192768e+43 7.203047326198694e+43 1.378645733139699e+44 2.134817331966432e+44 2.7998915498149025e+44 
5207.317073170731 1.7005251124483204e+43 7.195968203900507e+43 1.3765667349611031e+44 2.1310782925382782e+44 2.7945341932992796e+44 
5243.90243902439 1.6992008238796684e+43 7.185355991774984e+43 1.3740101213256136e+44 2.126691903814345e+44 2.788399843300604e+44 
5280.487804878048 1.6975810445041605e+43 7.173755689017956e+43 1.3712979959983425e+44 2.122089217662995e+44 2.7820028213974995e+44 
5317.073170731707 1.6947592570031936e+43 7.157515805551416e+43 1.3678184845123681e+44 2.116325100732293e+44 2.7741090921155332e+44 
5353.658536585366 1.6935614734109612e+43 7.147972271973932e+43 1.3654678090845922e+44 2.112323105645363e+44 2.768531817988097e+44 
5390.243902439024 1.6907160789689949e+43 7.131793496825893e+43 1.3619198800415466e+44 2.106442493969566e+44 2.7604840175831966e+44 
5426.829268292683 1.6880703592059933e+43 7.116758193839639e+43 1.3586648680562412e+44 2.101084046132288e+44 2.753169623980813e+44 
5463.414634146342 1.6851950076962055e+43 7.100948365524409e+43 1.3552864665989622e+44 2.09555274045602e+44 2.7456445587154408e+44 
5500.0 1.682057314678012e+43 7.084194176197161e+43 1.351751614723418e+44 2.089792821992288e+44 2.737832963467057e+44 
5536.585365853658 1.6782855886209113e+43 7.064857790187057e+43 1.347704178738071e+44 2.0832170250298927e+44 2.7289452616756213e+44 
5573.170731707317 1.6747275695731404e+43 7.046649796916001e+43 1.3439308321929447e+44 2.077109718521696e+44 2.720696052847956e+44 
5609.756097560976 1.6709824862746899e+43 7.027818502577413e+43 1.3400618767847972e+44 2.0708764817970844e+44 2.7123029993283563e+44 
5646.341463414634 1.6670540312270892e+43 7.008360303346516e+43 1.3360923044147128e+44 2.0645012503928222e+44 2.703736101526677e+44 
5682.926829268293 1.6625323418361127e+43 6.986446519553933e+43 1.3316276113770215e+44 2.057325766233391e+44 2.6941018802939396e+44 
5719.512195121952 1.6582615668014231e+43 6.965820734853646e+43 1.327471992960515e+44 2.0506938204343094e+44 2.6852298260834066e+44 
5756.09756097561 1.6534094713820667e+43 6.942725568536076e+43 1.322804462249535e+44 2.0431891748562823e+44 2.6751344197419006e+44 
5792.682926829269 1.6488176376733344e+43 6.920982415353406e+43 1.3184643328360763e+44 2.036285720960832e+44 2.66591633838541e+44 
5829.268292682927 1.6450158328176165e+43 6.903142821184146e+43 1.3150518612548596e+44 2.0311891598681568e+44 2.6594936184535943e+44 
5865.8536585365855 1.63882259321758e+43 6.874309967697797e+43 1.3091777409606615e+44 2.0215262724895637e+44 2.64623088848901e+44 
5902.4390243902435 1.6338100903276556e+43 6.851096710825218e+43 1.304595730157173e+44 2.0142710558534086e+44 2.6365724636491645e+44 
5939.024390243902 1.62867681147505e+43 6.827473193588246e+43 1.2999484437082522e+44 2.0069249118179356e+44 2.626804048672758e+44 
5975.609756097561 1.623040675270668e+43 6.801731080714964e+43 1.2948680986824944e+44 1.9988728679189737e+44 2.6160899605699956e+44 
6012.195121951219 1.6176742059376129e+43 6.777297502459706e+43 1.290088068432813e+44 1.9913349969776828e+44 2.606082889049e+44 
6048.780487804878 1.6118266838551117e+43 6.75082923693142e+43 1.2848908480685337e+44 1.983115624316447e+44 2.595161761331079e+44 
6085.365853658537 1.6062490057060337e+43 6.725659101880386e+43 1.279989549674253e+44 1.9754014533600534e+44 2.584934154561753e+44 
6121.951219512195 1.600578272113316e+43 6.700169533777158e+43 1.2750361343801067e+44 1.967612108682622e+44 2.5746129937513336e+44 
6158.536585365853 1.594448841539944e+43 6.672727874645836e+43 1.2696806292538194e+44 1.959163968700485e+44 2.563406828613982e+44 
6195.121951219512 1.5885999800983036e+43 6.646617853921254e+43 1.2646250024632994e+44 1.951225416816394e+44 2.552898399356766e+44 
6231.707317073171 1.5823125393441975e+43 6.618635432341013e+43 1.259182634271029e+44 1.9426520954575763e+44 2.541536482180255e+44 
6268.292682926829 1.5763065980659043e+43 6.591980564618282e+43 1.2540377112972352e+44 1.9345831376124495e+44 2.5308642699512768e+44 
6304.878048780488 1.5698817623308141e+43 6.563530530807011e+43 1.2485215176371775e+44 1.9259035296950783e+44 2.519370116717942e+44 
6341.463414634147 1.5637403005056923e+43 6.536408436840638e+43 1.2433014615069114e+44 1.9177245790880395e+44 2.5085593347243802e+44 
6378.048780487805 1.5571921060841122e+43 6.507535257927994e+43 1.2377198406717451e+44 1.9089501488793192e+44 2.49694652617504e+44 
6414.634146341463 1.5509285955419986e+43 6.479981082471498e+43 1.2324343182735184e+44 1.9006740927684847e+44 2.486012169213237e+44 
6451.219512195123 1.5442868679000227e+43 6.450774875902581e+43 1.2268156495207826e+44 1.891844840027063e+44 2.474328808247132e+44 
6487.804878048781 1.5379533561308227e+43 6.422909922467576e+43 1.221531085410365e+44 1.8835636108909413e+44 2.4633791527158086e+44 
6524.390243902439 1.531776528940792e+43 6.395158558084741e+43 1.216550712251588e+44 1.8756905091321683e+44 2.452893954668029e+44 
6561.122764194983 1.4679189905234712e+43 4.711717458240722e+43 8.47703524332902e+43 1.1850663734391176e+44 1.4506099800378918e+44 
6597.5609756097565 1.5185738751986944e+43 6.337535175412886e+43 1.2054399632067124e+44 1.8582902167786748e+44 2.429916474969985e+44 
6634.1463414634145 1.5114410073634224e+43 6.307172810587294e+43 1.199295822728579e+44 1.8487400743823448e+44 2.4173866485559643e+44 
6670.731707317073 1.5045042522609469e+43 6.277121506013248e+43 1.1934646947723022e+44 1.8396170274088007e+44 2.4053528519710077e+44 
6707.317073170732 1.4978796021111577e+43 6.2484056198726e+43 1.187958215952705e+44 1.8310204317323063e+44 2.394018607053584e+44 
6743.90243902439 1.4915525249727392e+43 6.221369932791833e+43 1.1828839434682875e+44 1.8233267262882316e+44 2.38409132759469e+44 
6780.487804878048 1.4842744465792054e+43 6.189434434945806e+43 1.176655163180115e+44 1.813344280867207e+44 2.370695225690543e+44 
6817.073170731707 1.4772927483635614e+43 6.159188314692843e+43 1.1708510856125465e+44 1.804253840969365e+44 2.3586927248342962e+44 
6853.658536585366 1.470598159226252e+43 6.130252323640346e+43 1.1653305931206137e+44 1.79563813941588e+44 2.347334635773205e+44 
6890.243902439024 1.4650709076424967e+43 6.107541250722898e+43 1.1613153151616794e+44 1.7900774644670753e+44 2.3406703234491786e+44 
6926.829268292683 1.4565713540652077e+43 6.069611411150581e+43 1.1537093522301102e+44 1.7774433367038364e+44 2.3233160278483367e+44 
6963.414634146342 1.4498334788471227e+43 6.040560911964281e+43 1.1481732866349401e+44 1.7688061438812043e+44 2.3119317978872165e+44 
7000.0 1.4428001094193467e+43 6.010211936942732e+43 1.1423626616113598e+44 1.7597118152457577e+44 2.2999288119651633e+44 
7036.585365853658 1.4360463557784715e+43 5.981136238363131e+43 1.1368249642985223e+44 1.7510739983591879e+44 2.2885452020996644e+44 
7073.170731707317 1.4290043651545526e+43 5.950791590485021e+43 1.1310184348502537e+44 1.7419882087409765e+44 2.2765550614430786e+44 
7109.756097560976 1.4219653385824412e+43 5.920478761371498e+43 1.1252197744829204e+44 1.7329158706462447e+44 2.2645833934211298e+44 
7146.341463414634 1.4151993983162466e+43 5.891407324669946e+43 1.119686192825869e+44 1.7242866497486692e+44 2.2532127463473416e+44 
7182.926829268293 1.4081625423701185e+43 5.861139780244695e+43 1.1138985926664336e+44 1.7152334900097168e+44 2.241267748608056e+44 
7219.512195121952 1.4013998649810835e+43 5.832114974110721e+43 1.1083757249231101e+44 1.7066224277530738e+44 2.2299220396125323e+44 
7256.09756097561 1.3943712060758326e+43 5.801912939090003e+43 1.1026024550890248e+44 1.697593029902894e+44 2.218009347042549e+44 
7292.682926829268 1.387354123611111e+43 5.771775070338133e+43 1.0968426814721356e+44 1.6885858109894362e+44 2.206126620739121e+44 
7329.2682926829275 1.380605277475135e+43 5.742853092555158e+43 1.0913411346305693e+44 1.6800097084513844e+44 2.1948282151219305e+44 
7365.8536585365855 1.3736063117002814e+43 5.712820624794893e+43 1.0856028576082337e+44 1.671037421341285e+44 2.1829924564275226e+44 
7402.4390243902435 1.3666220942661167e+43 5.682864918217842e+43 1.0798801948021676e+44 1.6620906088354257e+44 2.1711910111413335e+44 
7439.024390243902 1.3599004938557207e+43 5.654097982305859e+43 1.0744092996603853e+44 1.6535639178045162e+44 2.1599588382541393e+44 
7475.609756097561 1.3529424866146138e+43 5.624279928139431e+43 1.068714132811807e+44 1.6446621312570042e+44 2.148218500122999e+44 
7512.195121951219 1.3462471141964687e+43 5.595647384118516e+43 1.0632692492002715e+44 1.6361764346959094e+44 2.1370402877306367e+44 
7548.780487804878 1.339317694322019e+43 5.565973033187716e+43 1.0576018150836298e+44 1.6273182765769867e+44 2.1253573597599487e+44 
7585.365853658537 1.3324093653247072e+43 5.536399121062875e+43 1.0519542465917303e+44 1.6184920624952427e+44 2.1137171373164094e+44 
7621.951219512195 1.325760167348027e+43 5.507996006672847e+43 1.0465537588369956e+44 1.6100779326742733e+44 2.102635148721003e+44 
7658.536585365853 1.3188875424971829e+43 5.478593926886753e+43 1.040939275370062e+44 1.6013044187945739e+44 2.091065116282922e+44 
7695.121951219512 1.3120375752240658e+43 5.449298933245079e+43 1.035345741899517e+44 1.5925645631955522e+44 2.0795400757715118e+44 
7731.707317073171 1.305441655621658e+43 5.421151377465938e+43 1.0299940474553396e+44 1.58422798939108e+44 2.0685613011186088e+44 
7768.292682926829 1.2986334262419645e+43 5.392051035764982e+43 1.0244376636129932e+44 1.5755471282116645e+44 2.0571147406444247e+44 
7804.878048780488 1.2918498189853668e+43 5.363064940687116e+43 1.018903540051412e+44 1.566901888653881e+44 2.0457156979222547e+44 
7841.463414634147 1.2851378867840482e+43 5.334310690164784e+43 1.0134092216483495e+44 1.5583150064710324e+44 2.0343916031857925e+44 
7878.048780487805 1.2791629762266008e+43 5.30957682204194e+43 1.0088840805207368e+44 1.5516873957127715e+44 2.026083078833699e+44 
7914.634146341463 1.27187683410481e+43 5.27783829481472e+43 1.0026586827705522e+44 1.541566337560535e+44 2.0123414812989572e+44 
7951.219512195123 1.2651828698227325e+43 5.249245343261249e+43 9.971948701144332e+43 1.5330194348966673e+44 2.001058474572779e+44 
7987.804878048781 1.2587389683439574e+43 5.221797681094427e+43 9.919752211858628e+43 1.5248918005009768e+44 1.9903572771729705e+44 
8024.390243902439 1.2521053260376602e+43 5.193494806003937e+43 9.865715277769069e+43 1.5164537383512558e+44 1.979233864994337e+44 
8060.975609756098 1.24550061926171e+43 5.165322198567469e+43 9.811928354410793e+43 1.508055500997155e+44 1.9681635039298276e+44 
8097.5609756097565 1.2391325607046443e+43 5.138216461698399e+43 9.760377064431836e+43 1.5000299546150084e+44 1.9575979417105707e+44 
8134.1463414634145 1.232580832404345e+43 5.110281814884194e+43 9.707041539991055e+43 1.4917038233494965e+44 1.9466245330599623e+44 
8170.731707317073 1.226059281921072e+43 5.082481036323491e+43 9.653959051647717e+43 1.4834165244487847e+44 1.9357004937664955e+44 
8207.317073170732 1.2531469573475329e+43 5.181225699196306e+43 9.886535823832733e+43 1.5195092836890796e+44 1.9823226944660984e+44 
8243.90243902439 1.1093495512584576e+43 4.620758308897327e+43 8.674002274119999e+43 1.3349084831273428e+44 1.7453436431038847e+44 
8280.487804878048 1.0689011321667595e+43 4.4539220078734793e+43 8.334947951053201e+43 1.2825705550257073e+44 1.6770232875294066e+44 
8317.073170731706 1.0623282093576896e+43 4.425936118451325e+43 8.281894814522697e+43 1.2742045249068265e+44 1.6659156011861632e+44 
8353.658536585366 1.0561229410591293e+43 4.3997936880433024e+43 8.23303343691849e+43 1.2666190560171258e+44 1.655945146076285e+44 
8390.243902439024 1.329403659381454e+43 5.336466301596761e+43 1.0223603095076682e+44 1.5618542202434632e+44 2.0274532457468454e+44 
8426.829268292684 1.0440430767085098e+43 4.348948220140793e+43 8.138311393661293e+43 1.2519309859334951e+44 1.6366459356506084e+44 
8463.414634146342 1.0385252544443902e+43 4.325694349004544e+43 8.095400777882201e+43 1.2452887665346348e+44 1.6279339906849158e+44 
8500.0 1.36214448182777e+43 5.140004733076891e+43 9.647333012080817e+43 1.4409924529038405e+44 1.846613669363585e+44 
8536.585365853658 1.0263637419801685e+43 4.2745497818135506e+43 7.9999127787446e+43 1.2304719828870432e+44 1.6084456506597827e+44 
8573.170731707316 1.02033390509108e+43 4.249180683139622e+43 7.952517914561164e+43 1.2231204689701972e+44 1.5987868495498973e+44 
8609.756097560976 1.0146284216767931e+43 4.2251818048764356e+43 7.907978497188011e+43 1.216217233799444e+44 1.5897140064685688e+44 
8646.341463414634 1.008689185174305e+43 4.200195191166745e+43 7.861314999784124e+43 1.208978617772088e+44 1.580202536394958e+44 
8682.926829268294 1.0027861952830529e+43 4.1753641712702645e+43 7.814947447443748e+43 1.2017862895859613e+44 1.5707519242393124e+44 
8719.512195121952 9.971746113273533e+42 4.1517684182268834e+43 7.771158563804133e+43 1.1950001065684438e+44 1.5618329005004514e+44 
8756.09756097561 9.913737047272297e+42 4.1273652455311038e+43 7.72561197624393e+43 1.1879341130407026e+44 1.5525468957247476e+44 
8792.682926829268 9.8579961456029e+42 4.103937520619309e+43 7.682121510670426e+43 1.1811959537960074e+44 1.5436922065596293e+44 
8829.268292682926 9.800400406745062e+42 4.079718430136132e+43 7.636906706461893e+43 1.1741831759168677e+44 1.5344773516645899e+44 
8865.853658536585 9.746585464258951e+42 4.0570792770179606e+43 7.594956788914726e+43 1.1676787764715043e+44 1.5259245923969969e+44 
8902.439024390245 9.688726251267412e+42 4.032773255611121e+43 7.549530809170319e+43 1.160638045854253e+44 1.5166771096161093e+44 
8939.024390243903 9.632178339852662e+42 4.0090018010938793e+43 7.505158220614194e+43 1.1537568812298681e+44 1.5076354599702293e+44 
8975.609756097561 9.578460156449508e+42 3.9864270774710854e+43 7.463277922647389e+43 1.147268234460619e+44 1.4991077290897602e+44 
9012.19512195122 1.3343345052614244e+43 4.772874975270551e+43 8.769585871887455e+43 1.2839166905223764e+44 1.626230763840853e+44 
9048.780487804877 9.469550560289865e+42 3.9406588975675504e+43 7.378104026634406e+43 1.134066282105631e+44 1.4817584920479588e+44 
9085.365853658535 9.58987397502774e+42 4.005318290969701e+43 7.539442746752309e+43 1.1663097788851068e+44 1.5306469784195473e+44 
9121.951219512195 9.359606465263765e+42 3.8944573886936405e+43 7.291873802500228e+43 1.1206965207589466e+44 1.4641918288571756e+44 
9158.536585365855 9.307547745031086e+42 3.872588603491347e+43 7.251306254474179e+43 1.1144124422931976e+44 1.4559330220562064e+44 
9195.121951219513 9.253512704604182e+42 3.8498844560651873e+43 7.208937398401686e+43 1.107843768733109e+44 1.447302433445033e+44 
9231.707317073171 9.204336102657943e+42 3.829182912325398e+43 7.170665312190014e+43 1.1019062630693158e+44 1.4394898648173897e+44 
9268.292682926829 9.148702620715181e+42 3.805858394544518e+43 7.127016804152898e+43 1.0951500113249421e+44 1.430622820540175e+44 
9304.878048780487 9.095643647380684e+42 3.783570629767986e+43 7.085424684032104e+43 1.0887030905967548e+44 1.4221529796966431e+44 
9341.463414634147 9.045252721125242e+42 3.76240942809256e+43 7.046173092220108e+43 1.082624593637339e+44 1.414165256947267e+44 
9378.048780487805 8.99289470592108e+42 3.7404181770492385e+43 7.005134551758472e+43 1.0762637870697338e+44 1.4058085273872898e+44 
9414.634146341465 8.940919857816404e+42 3.718588706547821e+43 6.964401695523302e+43 1.06995080881922e+44 1.3975149694647331e+44 
9451.219512195123 8.891504669382472e+42 3.697841252630133e+43 6.92591734038033e+43 1.063991936789174e+44 1.3896846917865346e+44 
9487.80487804878 8.840206094568204e+42 3.676298564868671e+43 6.885719749299712e+43 1.0577625664118253e+44 1.3815013445163103e+44 
9524.390243902439 8.80154445287106e+42 3.6610655297821835e+43 6.860094832731225e+43 1.054281993677831e+44 1.3773613061896965e+44 
9560.975609756097 8.741093934327713e+42 3.6346793407857513e+43 6.8083006911816135e+43 1.0457700319959616e+44 1.3657444182594057e+44 
9597.560975609756 8.690508757686022e+42 3.6134465398913175e+43 6.768666364921889e+43 1.0396303271098022e+44 1.3576807604242533e+44 
9634.146341463415 8.640551242191275e+42 3.5924723943721077e+43 6.729531255216346e+43 1.0335667615403308e+44 1.3497158568423096e+44 
9670.731707317074 8.593073918103361e+42 3.5725445638164367e+43 6.692565276961885e+43 1.0278452470897016e+44 1.3421988566271613e+44 
9707.317073170732 8.543776436474488e+42 3.551850217579146e+43 6.653952525186343e+43 1.0218642274836282e+44 1.3343440019041293e+44 
9743.90243902439 8.494826774703442e+42 3.531301778530295e+43 6.615610583474116e+43 1.0159243068356613e+44 1.3265415456807382e+44 
9780.487804878048 8.448315609279353e+42 3.5117819005793293e+43 6.579400955839501e+43 1.0103203694998864e+44 1.3191792290179885e+44 
9817.073170731706 8.40001237161193e+42 3.491507242193895e+43 6.541569486180811e+43 1.0044607554823234e+44 1.3114835871212105e+44 
9853.658536585366 8.352052794693047e+42 3.471377827388641e+43 6.504010757005072e+43 9.986437735394817e+43 1.3038441661941412e+44 
9890.243902439024 8.306489553606446e+42 3.4522581370073084e+43 6.468542502822389e+43 9.931555301127165e+43 1.2966344470583132e+44 
9926.829268292684 8.259163216786618e+42 3.432396275701544e+43 6.431480482566488e+43 9.874160838691493e+43 1.2890973098673112e+44 
9963.414634146342 8.21218314197367e+42 3.412680444615206e+43 6.394692836002037e+43 9.81719473646667e+43 1.2816166283674294e+44 
10000.0 8.167620166205612e+42 3.3939806477386237e+43 6.360004730082423e+43 9.76352615930247e+43 1.2745667464382159e+44 


==> fig4-SED/ReadMe.txt <==
Data behind Figure 4

Description:
The two text files are the emergent SEDs of our hyper-Eddinhgton accretion model for LRDs with SMBH mass of 10^7 solar masses and Eddington accretoin ratios of 1000 and 500, respectively. 

Files:
M1e7mdot1e3_sed.txt: Emergent SED for LRDs with SMBH mass of 10^7 solar masses and Eddington accretoin ratios of 1000 which present in Figure 4.
M1e7mdot5e2_sed.txt: Emergent SED for LRDs with SMBH mass of 10^7 solar masses and Eddington accretoin ratios of 500.

Format:
The file is an ASCII, tab-delimited table. Lines beginning with "#" are comments.

Columns in each file: 
The first column is the rest-frame wavelength [A]; 
the other columns are the isotropic luminosity at different viewing angles [erg/s] 

Relationship to the figure:
Data in M1e7mdot1e3_sed.txt were used to plot the curve in Figure 4.
